On fitting the Lomax distribution: a comparison between minimum distance estimators and other estimation techniques

In this paper we investigate the performance of a variety of estimation techniques for the scale and shape parameter of the Lomax distribution. These methods include traditional methods such as the maximum likelihood estimator and the method of moments estimator. A version of the maximum likelihood estimator adjusted for bias is also included. Furthermore, alternative moment-based estimation techniques such as the $L$-moment estimator and the probability weighted moments estimator are included along with three different minimum distance estimators. The finite sample performances of each of these estimators is compared via an extensive Monte Carlo study. We find that no single estimator outperforms its competitors uniformly. We recommend one of the minimum distance estimators for use with smaller samples, while a bias reduced version of maximum likelihood estimation is recommended for use with larger samples. In addition, the desirable asymptotic properties of traditional maximum likelihood estimators make them appealing for larger samples. We also include a practical application demonstrating the use of the techniques on observed data.

==> Tables20220525/output/output20220201/Output.accuracy.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","Measure","beta=1.5","sigma=3","n=100",5.16699615962453
"2","MLE.b","Measure","beta=1.5","sigma=3","n=100",3.57834680093092
"3","LME","Measure","beta=1.5","sigma=3","n=100",4.34868911368428
"4","MDE.Phi.chisq","Measure","beta=1.5","sigma=3","n=100",537.377454281989
"5","MDE.Phi.tv","Measure","beta=1.5","sigma=3","n=100",157.141424682694
"6","MDE.Phi.kl","Measure","beta=1.5","sigma=3","n=100",5.16999932529641
"7","MME","Measure","beta=1.5","sigma=3","n=100",62.1989515306659
"8","MME.b","Measure","beta=1.5","sigma=3","n=100",1470249.30355151
"9","PWM","Measure","beta=1.5","sigma=3","n=100",4.34868911368428
"10","MLE","Measure","beta=2","sigma=3","n=100",214.568290530256
"11","MLE.b","Measure","beta=2","sigma=3","n=100",213.059706962561
"12","LME","Measure","beta=2","sigma=3","n=100",17.1334649048284
"13","MDE.Phi.chisq","Measure","beta=2","sigma=3","n=100",679.872975054339
"14","MDE.Phi.tv","Measure","beta=2","sigma=3","n=100",867.975093697102
"15","MDE.Phi.kl","Measure","beta=2","sigma=3","n=100",55.2234839972127
"16","MME","Measure","beta=2","sigma=3","n=100",279.947613517937
"17","MME.b","Measure","beta=2","sigma=3","n=100",903404.825562483
"18","PWM","Measure","beta=2","sigma=3","n=100",17.1334649048284
"19","MLE","Measure","beta=2.5","sigma=3","n=100",388.847106207047
"20","MLE.b","Measure","beta=2.5","sigma=3","n=100",388.309373132537
"21","LME","Measure","beta=2.5","sigma=3","n=100",30.2231490953559
"22","MDE.Phi.chisq","Measure","beta=2.5","sigma=3","n=100",1329.05215851882
"23","MDE.Phi.tv","Measure","beta=2.5","sigma=3","n=100",1530.9454679915
"24","MDE.Phi.kl","Measure","beta=2.5","sigma=3","n=100",99.4456642424662
"25","MME","Measure","beta=2.5","sigma=3","n=100",503.970703081697
"26","MME.b","Measure","beta=2.5","sigma=3","n=100",8012.03002877933
"27","PWM","Measure","beta=2.5","sigma=3","n=100",30.2231490953559
"28","MLE","Measure","beta=3","sigma=3","n=100",1857.49878576611
"29","MLE.b","Measure","beta=3","sigma=3","n=100",1857.95820742692
"30","LME","Measure","beta=3","sigma=3","n=100",46.401015341065
"31","MDE.Phi.chisq","Measure","beta=3","sigma=3","n=100",2039.60727553141
"32","MDE.Phi.tv","Measure","beta=3","sigma=3","n=100",2418.79431965634
"33","MDE.Phi.kl","Measure","beta=3","sigma=3","n=100",256.099328479395
"34","MME","Measure","beta=3","sigma=3","n=100",720485.200103771
"35","MME.b","Measure","beta=3","sigma=3","n=100",6855117.79654757
"36","PWM","Measure","beta=3","sigma=3","n=100",46.4010153410652
"37","MLE","Measure","beta=4","sigma=3","n=100",2420.29088879314
"38","MLE.b","Measure","beta=4","sigma=3","n=100",2421.95524465107
"39","LME","Measure","beta=4","sigma=3","n=100",92.9333494709009
"40","MDE.Phi.chisq","Measure","beta=4","sigma=3","n=100",3153.13944106387
"41","MDE.Phi.tv","Measure","beta=4","sigma=3","n=100",3568.39143373504
"42","MDE.Phi.kl","Measure","beta=4","sigma=3","n=100",374.944108122217
"43","MME","Measure","beta=4","sigma=3","n=100",21436.5469981721
"44","MME.b","Measure","beta=4","sigma=3","n=100",4358456.64652678
"45","PWM","Measure","beta=4","sigma=3","n=100",92.933349470901
"46","MLE","Measure","beta=5","sigma=3","n=100",3685.17333719139
"47","MLE.b","Measure","beta=5","sigma=3","n=100",3687.28297860955
"48","LME","Measure","beta=5","sigma=3","n=100",139.280011001854
"49","MDE.Phi.chisq","Measure","beta=5","sigma=3","n=100",3710.03107746409
"50","MDE.Phi.tv","Measure","beta=5","sigma=3","n=100",3984.12634358996
"51","MDE.Phi.kl","Measure","beta=5","sigma=3","n=100",515.192111606779
"52","MME","Measure","beta=5","sigma=3","n=100",28119.2067990111
"53","MME.b","Measure","beta=5","sigma=3","n=100",399478.231661912
"54","PWM","Measure","beta=5","sigma=3","n=100",139.280011001853
"55","MLE","Measure","beta=1.5","sigma=3","n=200",1.73798330458725
"56","MLE.b","Measure","beta=1.5","sigma=3","n=200",1.0041248134716
"57","LME","Measure","beta=1.5","sigma=3","n=200",1.66402531353562
"58","MDE.Phi.chisq","Measure","beta=1.5","sigma=3","n=200",77.608520508863
"59","MDE.Phi.tv","Measure","beta=1.5","sigma=3","n=200",3.69010075357287
"60","MDE.Phi.kl","Measure","beta=1.5","sigma=3","n=200",1.17320900818137
"61","MME","Measure","beta=1.5","sigma=3","n=200",92.2197204857469
"62","MME.b","Measure","beta=1.5","sigma=3","n=200",83.1455665471045
"63","PWM","Measure","beta=1.5","sigma=3","n=200",1.66402531353562
"64","MLE","Measure","beta=2","sigma=3","n=200",2.21565633002632
"65","MLE.b","Measure","beta=2","sigma=3","n=200",1.16203711741779
"66","LME","Measure","beta=2","sigma=3","n=200",1.98801241543823
"67","MDE.Phi.chisq","Measure","beta=2","sigma=3","n=200",6.05079464063554
"68","MDE.Phi.tv","Measure","beta=2","sigma=3","n=200",9.19510756570829
"69","MDE.Phi.kl","Measure","beta=2","sigma=3","n=200",2.00028042949961
"70","MME","Measure","beta=2","sigma=3","n=200",11.7011465251689
"71","MME.b","Measure","beta=2","sigma=3","n=200",21.2204109223875
"72","PWM","Measure","beta=2","sigma=3","n=200",1.98801241543823
"73","MLE","Measure","beta=2.5","sigma=3","n=200",12.8232211478011
"74","MLE.b","Measure","beta=2.5","sigma=3","n=200",11.3110351579057
"75","LME","Measure","beta=2.5","sigma=3","n=200",7.60217038897477
"76","MDE.Phi.chisq","Measure","beta=2.5","sigma=3","n=200",84.4285460528535
"77","MDE.Phi.tv","Measure","beta=2.5","sigma=3","n=200",59.8617636412143
"78","MDE.Phi.kl","Measure","beta=2.5","sigma=3","n=200",10.9639347094873
"79","MME","Measure","beta=2.5","sigma=3","n=200",26.6873662962508
"80","MME.b","Measure","beta=2.5","sigma=3","n=200",665.176122965686
"81","PWM","Measure","beta=2.5","sigma=3","n=200",7.60217038897477
"82","MLE","Measure","beta=3","sigma=3","n=200",14.4379281731513
"83","MLE.b","Measure","beta=3","sigma=3","n=200",12.8080804890645
"84","LME","Measure","beta=3","sigma=3","n=200",8.68389124416001
"85","MDE.Phi.chisq","Measure","beta=3","sigma=3","n=200",289.228207443988
"86","MDE.Phi.tv","Measure","beta=3","sigma=3","n=200",229.786709297
"87","MDE.Phi.kl","Measure","beta=3","sigma=3","n=200",13.8018547111596
"88","MME","Measure","beta=3","sigma=3","n=200",23.9373232774081
"89","MME.b","Measure","beta=3","sigma=3","n=200",1210.59616586429
"90","PWM","Measure","beta=3","sigma=3","n=200",8.68389124415981
"91","MLE","Measure","beta=4","sigma=3","n=200",3725.43032408491
"92","MLE.b","Measure","beta=4","sigma=3","n=200",3724.9904091352
"93","LME","Measure","beta=4","sigma=3","n=200",31.9771618050261
"94","MDE.Phi.chisq","Measure","beta=4","sigma=3","n=200",1135.53816581542
"95","MDE.Phi.tv","Measure","beta=4","sigma=3","n=200",741.040756910238
"96","MDE.Phi.kl","Measure","beta=4","sigma=3","n=200",116.804321861292
"97","MME","Measure","beta=4","sigma=3","n=200",2741.93797811631
"98","MME.b","Measure","beta=4","sigma=3","n=200",20434.3809191102
"99","PWM","Measure","beta=4","sigma=3","n=200",31.9771618050263
"100","MLE","Measure","beta=5","sigma=3","n=200",10700.4685419066
"101","MLE.b","Measure","beta=5","sigma=3","n=200",10701.6622246181
"102","LME","Measure","beta=5","sigma=3","n=200",77.4692247491238
"103","MDE.Phi.chisq","Measure","beta=5","sigma=3","n=200",2058.85130315973
"104","MDE.Phi.tv","Measure","beta=5","sigma=3","n=200",1294.89746058264
"105","MDE.Phi.kl","Measure","beta=5","sigma=3","n=200",215.86955033426
"106","MME","Measure","beta=5","sigma=3","n=200",531967.986154379
"107","MME.b","Measure","beta=5","sigma=3","n=200",2257599.23920483
"108","PWM","Measure","beta=5","sigma=3","n=200",77.4692247491236


==> Tables20220525/output/output20220201/Output.accuracy2.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","Measure","beta=1.5","sigma=3","n=100",0.00112449996479992
"2","MLE.b","Measure","beta=1.5","sigma=3","n=100",0.00113643239149465
"3","LME","Measure","beta=1.5","sigma=3","n=100",0.00114386852489679
"4","MDE.Phi.chisq","Measure","beta=1.5","sigma=3","n=100",2.9905720362169e+301
"5","MDE.Phi.tv","Measure","beta=1.5","sigma=3","n=100",0.0458987660571279
"6","MDE.Phi.kl","Measure","beta=1.5","sigma=3","n=100",0.00112449287952701
"7","MME","Measure","beta=1.5","sigma=3","n=100",0.00986297428722043
"8","MME.b","Measure","beta=1.5","sigma=3","n=100",7.10503154326684
"9","PWM","Measure","beta=1.5","sigma=3","n=100",0.00114386852489679
"10","MLE","Measure","beta=2","sigma=3","n=100",0.00110142303126567
"11","MLE.b","Measure","beta=2","sigma=3","n=100",0.00113935926689785
"12","LME","Measure","beta=2","sigma=3","n=100",0.00108074738804409
"13","MDE.Phi.chisq","Measure","beta=2","sigma=3","n=100",2.00401541349742e+299
"14","MDE.Phi.tv","Measure","beta=2","sigma=3","n=100",0.0233895714867913
"15","MDE.Phi.kl","Measure","beta=2","sigma=3","n=100",0.00110141767606999
"16","MME","Measure","beta=2","sigma=3","n=100",0.00351395654993074
"17","MME.b","Measure","beta=2","sigma=3","n=100",0.011466020225066
"18","PWM","Measure","beta=2","sigma=3","n=100",0.00108074738804409
"19","MLE","Measure","beta=2.5","sigma=3","n=100",0.00107553524861275
"20","MLE.b","Measure","beta=2.5","sigma=3","n=100",0.00116678004569957
"21","LME","Measure","beta=2.5","sigma=3","n=100",0.00104999745780287
"22","MDE.Phi.chisq","Measure","beta=2.5","sigma=3","n=100",0.0233691614883493
"23","MDE.Phi.tv","Measure","beta=2.5","sigma=3","n=100",0.0179125676589234
"24","MDE.Phi.kl","Measure","beta=2.5","sigma=3","n=100",0.00107547058943775
"25","MME","Measure","beta=2.5","sigma=3","n=100",0.00191896461163788
"26","MME.b","Measure","beta=2.5","sigma=3","n=100",8.07801346949152
"27","PWM","Measure","beta=2.5","sigma=3","n=100",0.00104999745780287
"28","MLE","Measure","beta=3","sigma=3","n=100",0.00108537570385958
"29","MLE.b","Measure","beta=3","sigma=3","n=100",0.00122175023791708
"30","LME","Measure","beta=3","sigma=3","n=100",0.00106473206107334
"31","MDE.Phi.chisq","Measure","beta=3","sigma=3","n=100",0.0200189589597459
"32","MDE.Phi.tv","Measure","beta=3","sigma=3","n=100",0.015133858010668
"33","MDE.Phi.kl","Measure","beta=3","sigma=3","n=100",0.00108528702622978
"34","MME","Measure","beta=3","sigma=3","n=100",0.00140569373428418
"35","MME.b","Measure","beta=3","sigma=3","n=100",0.00748185720866518
"36","PWM","Measure","beta=3","sigma=3","n=100",0.00106473206107334
"37","MLE","Measure","beta=4","sigma=3","n=100",0.0010535020548601
"38","MLE.b","Measure","beta=4","sigma=3","n=100",0.00124857555554766
"39","LME","Measure","beta=4","sigma=3","n=100",0.00104395948258694
"40","MDE.Phi.chisq","Measure","beta=4","sigma=3","n=100",0.0164553128699759
"41","MDE.Phi.tv","Measure","beta=4","sigma=3","n=100",0.0122541917840575
"42","MDE.Phi.kl","Measure","beta=4","sigma=3","n=100",0.00105337569109162
"43","MME","Measure","beta=4","sigma=3","n=100",0.00107967877860671
"44","MME.b","Measure","beta=4","sigma=3","n=100",4041.95443581371
"45","PWM","Measure","beta=4","sigma=3","n=100",0.00104395948258694
"46","MLE","Measure","beta=5","sigma=3","n=100",0.00102798605159642
"47","MLE.b","Measure","beta=5","sigma=3","n=100",0.00122658958962791
"48","LME","Measure","beta=5","sigma=3","n=100",0.00103718370226902
"49","MDE.Phi.chisq","Measure","beta=5","sigma=3","n=100",0.0144081652544651
"50","MDE.Phi.tv","Measure","beta=5","sigma=3","n=100",0.0105819633169149
"51","MDE.Phi.kl","Measure","beta=5","sigma=3","n=100",0.00102787686842541
"52","MME","Measure","beta=5","sigma=3","n=100",0.000999015296867059
"53","MME.b","Measure","beta=5","sigma=3","n=100",5.1562081310583e+29
"54","PWM","Measure","beta=5","sigma=3","n=100",0.00103718370226902
"55","MLE","Measure","beta=1.5","sigma=3","n=200",0.0005891799957959
"56","MLE.b","Measure","beta=1.5","sigma=3","n=200",0.00055447552521802
"57","LME","Measure","beta=1.5","sigma=3","n=200",0.000579263061865977
"58","MDE.Phi.chisq","Measure","beta=1.5","sigma=3","n=200",2.32341125877127e+300
"59","MDE.Phi.tv","Measure","beta=1.5","sigma=3","n=200",0.0295391536252285
"60","MDE.Phi.kl","Measure","beta=1.5","sigma=3","n=200",0.000549775689339222
"61","MME","Measure","beta=1.5","sigma=3","n=200",0.00860938598809032
"62","MME.b","Measure","beta=1.5","sigma=3","n=200",0.0084769320088528
"63","PWM","Measure","beta=1.5","sigma=3","n=200",0.000579263061865976
"64","MLE","Measure","beta=2","sigma=3","n=200",0.000560940352482778
"65","MLE.b","Measure","beta=2","sigma=3","n=200",0.00054084403384784
"66","LME","Measure","beta=2","sigma=3","n=200",0.000547143970367489
"67","MDE.Phi.chisq","Measure","beta=2","sigma=3","n=200",0.0231075890488763
"68","MDE.Phi.tv","Measure","beta=2","sigma=3","n=200",0.0165902320350696
"69","MDE.Phi.kl","Measure","beta=2","sigma=3","n=200",0.00054639593261388
"70","MME","Measure","beta=2","sigma=3","n=200",0.00244103380218187
"71","MME.b","Measure","beta=2","sigma=3","n=200",0.049655956009409
"72","PWM","Measure","beta=2","sigma=3","n=200",0.000547143970367489
"73","MLE","Measure","beta=2.5","sigma=3","n=200",0.000541941410725766
"74","MLE.b","Measure","beta=2.5","sigma=3","n=200",0.000531287709013909
"75","LME","Measure","beta=2.5","sigma=3","n=200",0.000530481543867492
"76","MDE.Phi.chisq","Measure","beta=2.5","sigma=3","n=200",0.0173593544703275
"77","MDE.Phi.tv","Measure","beta=2.5","sigma=3","n=200",0.0120915910918112
"78","MDE.Phi.kl","Measure","beta=2.5","sigma=3","n=200",0.000534549145532358
"79","MME","Measure","beta=2.5","sigma=3","n=200",0.00111011678506583
"80","MME.b","Measure","beta=2.5","sigma=3","n=200",0.00201855831604714
"81","PWM","Measure","beta=2.5","sigma=3","n=200",0.000530481543867492
"82","MLE","Measure","beta=3","sigma=3","n=200",0.000551269238924811
"83","MLE.b","Measure","beta=3","sigma=3","n=200",0.000548117815417567
"84","LME","Measure","beta=3","sigma=3","n=200",0.000535374359957981
"85","MDE.Phi.chisq","Measure","beta=3","sigma=3","n=200",0.0144099539977516
"86","MDE.Phi.tv","Measure","beta=3","sigma=3","n=200",0.00979720497726933
"87","MDE.Phi.kl","Measure","beta=3","sigma=3","n=200",0.000540552219377855
"88","MME","Measure","beta=3","sigma=3","n=200",0.000761320632648984
"89","MME.b","Measure","beta=3","sigma=3","n=200",0.0016102117157772
"90","PWM","Measure","beta=3","sigma=3","n=200",0.000535374359957981
"91","MLE","Measure","beta=4","sigma=3","n=200",0.000548366152817676
"92","MLE.b","Measure","beta=4","sigma=3","n=200",0.000581160703102838
"93","LME","Measure","beta=4","sigma=3","n=200",0.000527277200386575
"94","MDE.Phi.chisq","Measure","beta=4","sigma=3","n=200",0.0112014840197426
"95","MDE.Phi.tv","Measure","beta=4","sigma=3","n=200",0.00739988890142397
"96","MDE.Phi.kl","Measure","beta=4","sigma=3","n=200",0.000528700749238062
"97","MME","Measure","beta=4","sigma=3","n=200",0.000564145469397305
"98","MME.b","Measure","beta=4","sigma=3","n=200",0.0948510049368247
"99","PWM","Measure","beta=4","sigma=3","n=200",0.000527277200386575
"100","MLE","Measure","beta=5","sigma=3","n=200",0.0005406564010263
"101","MLE.b","Measure","beta=5","sigma=3","n=200",0.00059804806301976
"102","LME","Measure","beta=5","sigma=3","n=200",0.000519347884106252
"103","MDE.Phi.chisq","Measure","beta=5","sigma=3","n=200",0.00969051087653983
"104","MDE.Phi.tv","Measure","beta=5","sigma=3","n=200",0.00635588870201077
"105","MDE.Phi.kl","Measure","beta=5","sigma=3","n=200",0.000515506600905546
"106","MME","Measure","beta=5","sigma=3","n=200",0.000520703458927634
"107","MME.b","Measure","beta=5","sigma=3","n=200",0.469113940684582
"108","PWM","Measure","beta=5","sigma=3","n=200",0.000519347884106252


==> Tables20220525/output/output20220201/Output.bias.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","beta","beta=1.5","sigma=3","n=100",0.171649496496538
"2","MLE.b","beta","beta=1.5","sigma=3","n=100",-0.0223275369027141
"3","LME","beta","beta=1.5","sigma=3","n=100",0.328844783620323
"4","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=100",-3.36587318885289
"5","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=100",-0.265038245073668
"6","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=100",0.171669940599963
"7","MME","beta","beta=1.5","sigma=3","n=100",1.29278769286775
"8","MME.b","beta","beta=1.5","sigma=3","n=100",4.81498542038154
"9","PWM","beta","beta=1.5","sigma=3","n=100",0.328844783620323
"10","MLE","sigma","beta=1.5","sigma=3","n=100",0.546661086224361
"11","MLE.b","sigma","beta=1.5","sigma=3","n=100",-0.0677766094462831
"12","LME","sigma","beta=1.5","sigma=3","n=100",0.976049444245863
"13","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=100",2.2186282464583
"14","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=100",2.48839590926067
"15","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=100",0.546728049210311
"16","MME","sigma","beta=1.5","sigma=3","n=100",6.45769822227741
"17","MME.b","sigma","beta=1.5","sigma=3","n=100",17.5032820947812
"18","PWM","sigma","beta=1.5","sigma=3","n=100",0.976049444245863
"19","MLE","beta","beta=2","sigma=3","n=100",0.522905321775895
"20","MLE.b","beta","beta=2","sigma=3","n=100",0.173235044363819
"21","LME","beta","beta=2","sigma=3","n=100",0.446109407536507
"22","MDE.Phi.chisq","beta","beta=2","sigma=3","n=100",0.00980512863236394
"23","MDE.Phi.tv","beta","beta=2","sigma=3","n=100",0.656083358375264
"24","MDE.Phi.kl","beta","beta=2","sigma=3","n=100",0.45467806624979
"25","MME","beta","beta=2","sigma=3","n=100",1.67742129595354
"26","MME.b","beta","beta=2","sigma=3","n=100",7.47498018206253
"27","PWM","beta","beta=2","sigma=3","n=100",0.446109407536507
"28","MLE","sigma","beta=2","sigma=3","n=100",1.0876737640531
"29","MLE.b","sigma","beta=2","sigma=3","n=100",0.329845153545135
"30","LME","sigma","beta=2","sigma=3","n=100",0.904916112090205
"31","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=100",3.22677015153548
"32","MDE.Phi.tv","sigma","beta=2","sigma=3","n=100",4.71049532878111
"33","MDE.Phi.kl","sigma","beta=2","sigma=3","n=100",0.964753277033612
"34","MME","sigma","beta=2","sigma=3","n=100",4.31173973704745
"35","MME.b","sigma","beta=2","sigma=3","n=100",16.7593455598558
"36","PWM","sigma","beta=2","sigma=3","n=100",0.904916112090204
"37","MLE","beta","beta=2.5","sigma=3","n=100",1.05867670534679
"38","MLE.b","beta","beta=2.5","sigma=3","n=100",0.601393004934203
"39","LME","beta","beta=2.5","sigma=3","n=100",0.695921237968211
"40","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=100",1.51758473226747
"41","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=100",2.32892855301867
"42","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=100",0.929937997820466
"43","MME","beta","beta=2.5","sigma=3","n=100",2.32152967101342
"44","MME.b","beta","beta=2.5","sigma=3","n=100",5.52333818448435
"45","PWM","beta","beta=2.5","sigma=3","n=100",0.69592123796821
"46","MLE","sigma","beta=2.5","sigma=3","n=100",1.70423106247383
"47","MLE.b","sigma","beta=2.5","sigma=3","n=100",0.960867525148358
"48","LME","sigma","beta=2.5","sigma=3","n=100",1.07766117935428
"49","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=100",6.01705657314124
"50","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=100",7.5664409266329
"51","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=100",1.4977478600132
"52","MME","sigma","beta=2.5","sigma=3","n=100",4.06346767875972
"53","MME.b","sigma","beta=2.5","sigma=3","n=100",9.10404122865591
"54","PWM","sigma","beta=2.5","sigma=3","n=100",1.07766117935428
"55","MLE","beta","beta=3","sigma=3","n=100",2.59638688783619
"56","MLE.b","beta","beta=3","sigma=3","n=100",2.10221947070583
"57","LME","beta","beta=3","sigma=3","n=100",1.01600671234222
"58","MDE.Phi.chisq","beta","beta=3","sigma=3","n=100",3.61687827189693
"59","MDE.Phi.tv","beta","beta=3","sigma=3","n=100",4.9609224885373
"60","MDE.Phi.kl","beta","beta=3","sigma=3","n=100",1.82841399974421
"61","MME","beta","beta=3","sigma=3","n=100",14.4875924592388
"62","MME.b","beta","beta=3","sigma=3","n=100",46.9888425608998
"63","PWM","beta","beta=3","sigma=3","n=100",1.01600671234222
"64","MLE","sigma","beta=3","sigma=3","n=100",3.35398849986529
"65","MLE.b","sigma","beta=3","sigma=3","n=100",2.71355331718085
"66","LME","sigma","beta=3","sigma=3","n=100",1.27689526961464
"67","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=100",8.99269118511006
"68","MDE.Phi.tv","sigma","beta=3","sigma=3","n=100",11.0512988399066
"69","MDE.Phi.kl","sigma","beta=3","sigma=3","n=100",2.36410466086267
"70","MME","sigma","beta=3","sigma=3","n=100",17.2257878509858
"71","MME.b","sigma","beta=3","sigma=3","n=100",55.7062094672809
"72","PWM","sigma","beta=3","sigma=3","n=100",1.27689526961464
"73","MLE","beta","beta=4","sigma=3","n=100",4.56507440814706
"74","MLE.b","beta","beta=4","sigma=3","n=100",4.11549522859389
"75","LME","beta","beta=4","sigma=3","n=100",1.74314362230762
"76","MDE.Phi.chisq","beta","beta=4","sigma=3","n=100",9.17219015551101
"77","MDE.Phi.tv","beta","beta=4","sigma=3","n=100",11.2639188111703
"78","MDE.Phi.kl","beta","beta=4","sigma=3","n=100",3.37107463535344
"79","MME","beta","beta=4","sigma=3","n=100",7.35164958914909
"80","MME.b","beta","beta=4","sigma=3","n=100",36.9044830389747
"81","PWM","beta","beta=4","sigma=3","n=100",1.74314362230762
"82","MLE","sigma","beta=4","sigma=3","n=100",4.23375962745729
"83","MLE.b","sigma","beta=4","sigma=3","n=100",3.82474509063448
"84","LME","sigma","beta=4","sigma=3","n=100",1.59312593500353
"85","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=100",13.9720527220689
"86","MDE.Phi.tv","sigma","beta=4","sigma=3","n=100",16.0213398033451
"87","MDE.Phi.kl","sigma","beta=4","sigma=3","n=100",3.1355083479606
"88","MME","sigma","beta=4","sigma=3","n=100",6.99486883456778
"89","MME.b","sigma","beta=4","sigma=3","n=100",37.2956008551198
"90","PWM","sigma","beta=4","sigma=3","n=100",1.59312593500353
"91","MLE","beta","beta=5","sigma=3","n=100",7.13260954888035
"92","MLE.b","beta","beta=5","sigma=3","n=100",6.76411984217184
"93","LME","beta","beta=5","sigma=3","n=100",2.30238524764656
"94","MDE.Phi.chisq","beta","beta=5","sigma=3","n=100",14.1382854288492
"95","MDE.Phi.tv","beta","beta=5","sigma=3","n=100",16.1952733831315
"96","MDE.Phi.kl","beta","beta=5","sigma=3","n=100",4.95333520950158
"97","MME","beta","beta=5","sigma=3","n=100",11.7085098193669
"98","MME.b","beta","beta=5","sigma=3","n=100",42.1187979109329
"99","PWM","beta","beta=5","sigma=3","n=100",2.30238524764655
"100","MLE","sigma","beta=5","sigma=3","n=100",5.03466618705072
"101","MLE.b","sigma","beta=5","sigma=3","n=100",4.77777655853242
"102","LME","sigma","beta=5","sigma=3","n=100",1.61309591672865
"103","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=100",15.8325338702372
"104","MDE.Phi.tv","sigma","beta=5","sigma=3","n=100",17.2194531737334
"105","MDE.Phi.kl","sigma","beta=5","sigma=3","n=100",3.49778328715087
"106","MME","sigma","beta=5","sigma=3","n=100",8.23219099302912
"107","MME.b","sigma","beta=5","sigma=3","n=100",29.8687316508399
"108","PWM","sigma","beta=5","sigma=3","n=100",1.61309591672865
"109","MLE","beta","beta=1.5","sigma=3","n=200",0.235725282220338
"110","MLE.b","beta","beta=1.5","sigma=3","n=200",0.134201676733412
"111","LME","beta","beta=1.5","sigma=3","n=200",0.212547506037333
"112","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=200",-1.24394015212293
"113","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=200",-0.491312370306873
"114","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=200",0.0778703851530336
"115","MME","beta","beta=1.5","sigma=3","n=200",1.00618067271163
"116","MME.b","beta","beta=1.5","sigma=3","n=200",0.806526122621076
"117","PWM","beta","beta=1.5","sigma=3","n=200",0.212547506037333
"118","MLE","sigma","beta=1.5","sigma=3","n=200",0.726619864256388
"119","MLE.b","sigma","beta=1.5","sigma=3","n=200",0.403603790399366
"120","LME","sigma","beta=1.5","sigma=3","n=200",0.624283832398211
"121","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=200",0.63524663543803
"122","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=200",0.804494137868389
"123","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=200",0.239805595755474
"124","MME","sigma","beta=1.5","sigma=3","n=200",5.43005518884171
"125","MME.b","sigma","beta=1.5","sigma=3","n=200",4.60479775407721
"126","PWM","sigma","beta=1.5","sigma=3","n=200",0.624283832398211
"127","MLE","beta","beta=2","sigma=3","n=200",0.264796384848457
"128","MLE.b","beta","beta=2","sigma=3","n=200",0.0725331595420102
"129","LME","beta","beta=2","sigma=3","n=200",0.226675102607431
"130","MDE.Phi.chisq","beta","beta=2","sigma=3","n=200",-0.654766853504112
"131","MDE.Phi.tv","beta","beta=2","sigma=3","n=200",-0.434476093702321
"132","MDE.Phi.kl","beta","beta=2","sigma=3","n=200",0.15392053196288
"133","MME","beta","beta=2","sigma=3","n=200",0.981746989052064
"134","MME.b","beta","beta=2","sigma=3","n=200",0.647910841522021
"135","PWM","beta","beta=2","sigma=3","n=200",0.226675102607431
"136","MLE","sigma","beta=2","sigma=3","n=200",0.5656626273648
"137","MLE.b","sigma","beta=2","sigma=3","n=200",0.150052191834777
"138","LME","sigma","beta=2","sigma=3","n=200",0.455969550353523
"139","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=200",0.51918618810165
"140","MDE.Phi.tv","sigma","beta=2","sigma=3","n=200",0.834643447624372
"141","MDE.Phi.kl","sigma","beta=2","sigma=3","n=200",0.33087340541593
"142","MME","sigma","beta=2","sigma=3","n=200",2.6996211206627
"143","MME.b","sigma","beta=2","sigma=3","n=200",1.88628554937198
"144","PWM","sigma","beta=2","sigma=3","n=200",0.455969550353523
"145","MLE","beta","beta=2.5","sigma=3","n=200",0.37923757634869
"146","MLE.b","beta","beta=2.5","sigma=3","n=200",0.051799689795947
"147","LME","beta","beta=2.5","sigma=3","n=200",0.306931865665393
"148","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=200",-0.424873905068303
"149","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=200",-0.232367635308986
"150","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=200",0.283729755105603
"151","MME","beta","beta=2.5","sigma=3","n=200",1.10754552703606
"152","MME.b","beta","beta=2.5","sigma=3","n=200",1.15474844681103
"153","PWM","beta","beta=2.5","sigma=3","n=200",0.306931865665393
"154","MLE","sigma","beta=2.5","sigma=3","n=200",0.614084133373238
"155","MLE.b","sigma","beta=2.5","sigma=3","n=200",0.08118628406605
"156","LME","sigma","beta=2.5","sigma=3","n=200",0.471515741160287
"157","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=200",1.10351908540382
"158","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=200",1.19177274897221
"159","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=200",0.459800792172988
"160","MME","sigma","beta=2.5","sigma=3","n=200",2.04136255807717
"161","MME.b","sigma","beta=2.5","sigma=3","n=200",2.08893089922084
"162","PWM","sigma","beta=2.5","sigma=3","n=200",0.471515741160287
"163","MLE","beta","beta=3","sigma=3","n=200",0.538118503848322
"164","MLE.b","beta","beta=3","sigma=3","n=200",0.0571762667498534
"165","LME","beta","beta=3","sigma=3","n=200",0.409298238582211
"166","MDE.Phi.chisq","beta","beta=3","sigma=3","n=200",0.216462031647926
"167","MDE.Phi.tv","beta","beta=3","sigma=3","n=200",0.337666933213986
"168","MDE.Phi.kl","beta","beta=3","sigma=3","n=200",0.452391422053134
"169","MME","beta","beta=3","sigma=3","n=200",1.31763432232438
"170","MME.b","beta","beta=3","sigma=3","n=200",1.88453910698975
"171","PWM","beta","beta=3","sigma=3","n=200",0.409298238582211
"172","MLE","sigma","beta=3","sigma=3","n=200",0.70882583704883
"173","MLE.b","sigma","beta=3","sigma=3","n=200",0.0822996125423066
"174","LME","sigma","beta=3","sigma=3","n=200",0.511664136722037
"175","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=200",2.1737114206918
"176","MDE.Phi.tv","sigma","beta=3","sigma=3","n=200",2.02268537082232
"177","MDE.Phi.kl","sigma","beta=3","sigma=3","n=200",0.589509302775518
"178","MME","sigma","beta=3","sigma=3","n=200",1.84239486621028
"179","MME.b","sigma","beta=3","sigma=3","n=200",2.52369448516983
"180","PWM","sigma","beta=3","sigma=3","n=200",0.511664136722037
"181","MLE","beta","beta=4","sigma=3","n=200",2.51870474793228
"182","MLE.b","beta","beta=4","sigma=3","n=200",1.8383849252953
"183","LME","beta","beta=4","sigma=3","n=200",0.90320109063875
"184","MDE.Phi.chisq","beta","beta=4","sigma=3","n=200",3.67433959980819
"185","MDE.Phi.tv","beta","beta=4","sigma=3","n=200",2.71835750285174
"186","MDE.Phi.kl","beta","beta=4","sigma=3","n=200",1.41506023604317
"187","MME","beta","beta=4","sigma=3","n=200",3.01631806754807
"188","MME.b","beta","beta=4","sigma=3","n=200",8.16019854700003
"189","PWM","beta","beta=4","sigma=3","n=200",0.90320109063875
"190","MLE","sigma","beta=4","sigma=3","n=200",2.3437896078037
"191","MLE.b","sigma","beta=4","sigma=3","n=200",1.71654297727091
"192","LME","sigma","beta=4","sigma=3","n=200",0.808604668572031
"193","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=200",5.93570432970357
"194","MDE.Phi.tv","sigma","beta=4","sigma=3","n=200",4.38561177073833
"195","MDE.Phi.kl","sigma","beta=4","sigma=3","n=200",1.2915151351754
"196","MME","sigma","beta=4","sigma=3","n=200",2.82019685079798
"197","MME.b","sigma","beta=4","sigma=3","n=200",7.61190684171372
"198","PWM","sigma","beta=4","sigma=3","n=200",0.808604668572031
"199","MLE","beta","beta=5","sigma=3","n=200",4.94410413977304
"200","MLE.b","beta","beta=5","sigma=3","n=200",4.22842195241986
"201","LME","beta","beta=5","sigma=3","n=200",1.6600316078869
"202","MDE.Phi.chisq","beta","beta=5","sigma=3","n=200",8.8125023581057
"203","MDE.Phi.tv","beta","beta=5","sigma=3","n=200",6.10037614470535
"204","MDE.Phi.kl","beta","beta=5","sigma=3","n=200",2.5850038194002
"205","MME","beta","beta=5","sigma=3","n=200",11.153129166587
"206","MME.b","beta","beta=5","sigma=3","n=200",34.2095054276357
"207","PWM","beta","beta=5","sigma=3","n=200",1.6600316078869
"208","MLE","sigma","beta=5","sigma=3","n=200",3.62977887768758
"209","MLE.b","sigma","beta=5","sigma=3","n=200",3.12082024068894
"210","LME","sigma","beta=5","sigma=3","n=200",1.16717175714987
"211","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=200",9.52721794159557
"212","MDE.Phi.tv","sigma","beta=5","sigma=3","n=200",6.52590049843694
"213","MDE.Phi.kl","sigma","beta=5","sigma=3","n=200",1.82301010536277
"214","MME","sigma","beta=5","sigma=3","n=200",7.97321393018385
"215","MME.b","sigma","beta=5","sigma=3","n=200",24.7971736337483
"216","PWM","sigma","beta=5","sigma=3","n=200",1.16717175714987


==> Tables20220525/output/output20220201/Output.mean.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","beta","beta=1.5","sigma=3","n=100",1.67164949649654
"2","MLE.b","beta","beta=1.5","sigma=3","n=100",1.47767246309729
"3","LME","beta","beta=1.5","sigma=3","n=100",1.82884478362032
"4","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=100",-1.86587318885289
"5","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=100",1.23496175492633
"6","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=100",1.67166994059996
"7","MME","beta","beta=1.5","sigma=3","n=100",2.79278769286775
"8","MME.b","beta","beta=1.5","sigma=3","n=100",6.31498542038154
"9","PWM","beta","beta=1.5","sigma=3","n=100",1.82884478362032
"10","MLE","sigma","beta=1.5","sigma=3","n=100",3.54666108622436
"11","MLE.b","sigma","beta=1.5","sigma=3","n=100",2.93222339055372
"12","LME","sigma","beta=1.5","sigma=3","n=100",3.97604944424586
"13","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=100",5.2186282464583
"14","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=100",5.48839590926067
"15","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=100",3.54672804921031
"16","MME","sigma","beta=1.5","sigma=3","n=100",9.45769822227741
"17","MME.b","sigma","beta=1.5","sigma=3","n=100",20.5032820947812
"18","PWM","sigma","beta=1.5","sigma=3","n=100",3.97604944424586
"19","MLE","beta","beta=2","sigma=3","n=100",2.52290532177589
"20","MLE.b","beta","beta=2","sigma=3","n=100",2.17323504436382
"21","LME","beta","beta=2","sigma=3","n=100",2.44610940753651
"22","MDE.Phi.chisq","beta","beta=2","sigma=3","n=100",2.00980512863236
"23","MDE.Phi.tv","beta","beta=2","sigma=3","n=100",2.65608335837526
"24","MDE.Phi.kl","beta","beta=2","sigma=3","n=100",2.45467806624979
"25","MME","beta","beta=2","sigma=3","n=100",3.67742129595354
"26","MME.b","beta","beta=2","sigma=3","n=100",9.47498018206253
"27","PWM","beta","beta=2","sigma=3","n=100",2.44610940753651
"28","MLE","sigma","beta=2","sigma=3","n=100",4.0876737640531
"29","MLE.b","sigma","beta=2","sigma=3","n=100",3.32984515354513
"30","LME","sigma","beta=2","sigma=3","n=100",3.9049161120902
"31","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=100",6.22677015153548
"32","MDE.Phi.tv","sigma","beta=2","sigma=3","n=100",7.71049532878111
"33","MDE.Phi.kl","sigma","beta=2","sigma=3","n=100",3.96475327703361
"34","MME","sigma","beta=2","sigma=3","n=100",7.31173973704745
"35","MME.b","sigma","beta=2","sigma=3","n=100",19.7593455598558
"36","PWM","sigma","beta=2","sigma=3","n=100",3.9049161120902
"37","MLE","beta","beta=2.5","sigma=3","n=100",3.55867670534679
"38","MLE.b","beta","beta=2.5","sigma=3","n=100",3.1013930049342
"39","LME","beta","beta=2.5","sigma=3","n=100",3.19592123796821
"40","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=100",4.01758473226747
"41","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=100",4.82892855301867
"42","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=100",3.42993799782047
"43","MME","beta","beta=2.5","sigma=3","n=100",4.82152967101342
"44","MME.b","beta","beta=2.5","sigma=3","n=100",8.02333818448435
"45","PWM","beta","beta=2.5","sigma=3","n=100",3.19592123796821
"46","MLE","sigma","beta=2.5","sigma=3","n=100",4.70423106247383
"47","MLE.b","sigma","beta=2.5","sigma=3","n=100",3.96086752514836
"48","LME","sigma","beta=2.5","sigma=3","n=100",4.07766117935428
"49","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=100",9.01705657314124
"50","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=100",10.5664409266329
"51","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=100",4.4977478600132
"52","MME","sigma","beta=2.5","sigma=3","n=100",7.06346767875972
"53","MME.b","sigma","beta=2.5","sigma=3","n=100",12.1040412286559
"54","PWM","sigma","beta=2.5","sigma=3","n=100",4.07766117935428
"55","MLE","beta","beta=3","sigma=3","n=100",5.59638688783619
"56","MLE.b","beta","beta=3","sigma=3","n=100",5.10221947070583
"57","LME","beta","beta=3","sigma=3","n=100",4.01600671234222
"58","MDE.Phi.chisq","beta","beta=3","sigma=3","n=100",6.61687827189693
"59","MDE.Phi.tv","beta","beta=3","sigma=3","n=100",7.9609224885373
"60","MDE.Phi.kl","beta","beta=3","sigma=3","n=100",4.82841399974421
"61","MME","beta","beta=3","sigma=3","n=100",17.4875924592388
"62","MME.b","beta","beta=3","sigma=3","n=100",49.9888425608998
"63","PWM","beta","beta=3","sigma=3","n=100",4.01600671234222
"64","MLE","sigma","beta=3","sigma=3","n=100",6.35398849986529
"65","MLE.b","sigma","beta=3","sigma=3","n=100",5.71355331718085
"66","LME","sigma","beta=3","sigma=3","n=100",4.27689526961464
"67","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=100",11.9926911851101
"68","MDE.Phi.tv","sigma","beta=3","sigma=3","n=100",14.0512988399066
"69","MDE.Phi.kl","sigma","beta=3","sigma=3","n=100",5.36410466086267
"70","MME","sigma","beta=3","sigma=3","n=100",20.2257878509858
"71","MME.b","sigma","beta=3","sigma=3","n=100",58.7062094672809
"72","PWM","sigma","beta=3","sigma=3","n=100",4.27689526961464
"73","MLE","beta","beta=4","sigma=3","n=100",8.56507440814706
"74","MLE.b","beta","beta=4","sigma=3","n=100",8.11549522859389
"75","LME","beta","beta=4","sigma=3","n=100",5.74314362230762
"76","MDE.Phi.chisq","beta","beta=4","sigma=3","n=100",13.172190155511
"77","MDE.Phi.tv","beta","beta=4","sigma=3","n=100",15.2639188111703
"78","MDE.Phi.kl","beta","beta=4","sigma=3","n=100",7.37107463535344
"79","MME","beta","beta=4","sigma=3","n=100",11.3516495891491
"80","MME.b","beta","beta=4","sigma=3","n=100",40.9044830389747
"81","PWM","beta","beta=4","sigma=3","n=100",5.74314362230762
"82","MLE","sigma","beta=4","sigma=3","n=100",7.23375962745729
"83","MLE.b","sigma","beta=4","sigma=3","n=100",6.82474509063448
"84","LME","sigma","beta=4","sigma=3","n=100",4.59312593500353
"85","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=100",16.9720527220689
"86","MDE.Phi.tv","sigma","beta=4","sigma=3","n=100",19.0213398033451
"87","MDE.Phi.kl","sigma","beta=4","sigma=3","n=100",6.1355083479606
"88","MME","sigma","beta=4","sigma=3","n=100",9.99486883456778
"89","MME.b","sigma","beta=4","sigma=3","n=100",40.2956008551198
"90","PWM","sigma","beta=4","sigma=3","n=100",4.59312593500353
"91","MLE","beta","beta=5","sigma=3","n=100",12.1326095488804
"92","MLE.b","beta","beta=5","sigma=3","n=100",11.7641198421718
"93","LME","beta","beta=5","sigma=3","n=100",7.30238524764656
"94","MDE.Phi.chisq","beta","beta=5","sigma=3","n=100",19.1382854288492
"95","MDE.Phi.tv","beta","beta=5","sigma=3","n=100",21.1952733831315
"96","MDE.Phi.kl","beta","beta=5","sigma=3","n=100",9.95333520950158
"97","MME","beta","beta=5","sigma=3","n=100",16.7085098193669
"98","MME.b","beta","beta=5","sigma=3","n=100",47.1187979109329
"99","PWM","beta","beta=5","sigma=3","n=100",7.30238524764655
"100","MLE","sigma","beta=5","sigma=3","n=100",8.03466618705072
"101","MLE.b","sigma","beta=5","sigma=3","n=100",7.77777655853242
"102","LME","sigma","beta=5","sigma=3","n=100",4.61309591672865
"103","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=100",18.8325338702372
"104","MDE.Phi.tv","sigma","beta=5","sigma=3","n=100",20.2194531737334
"105","MDE.Phi.kl","sigma","beta=5","sigma=3","n=100",6.49778328715087
"106","MME","sigma","beta=5","sigma=3","n=100",11.2321909930291
"107","MME.b","sigma","beta=5","sigma=3","n=100",32.8687316508399
"108","PWM","sigma","beta=5","sigma=3","n=100",4.61309591672865
"109","MLE","beta","beta=1.5","sigma=3","n=200",1.73572528222034
"110","MLE.b","beta","beta=1.5","sigma=3","n=200",1.63420167673341
"111","LME","beta","beta=1.5","sigma=3","n=200",1.71254750603733
"112","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=200",0.256059847877074
"113","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=200",1.00868762969313
"114","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=200",1.57787038515303
"115","MME","beta","beta=1.5","sigma=3","n=200",2.50618067271163
"116","MME.b","beta","beta=1.5","sigma=3","n=200",2.30652612262108
"117","PWM","beta","beta=1.5","sigma=3","n=200",1.71254750603733
"118","MLE","sigma","beta=1.5","sigma=3","n=200",3.72661986425639
"119","MLE.b","sigma","beta=1.5","sigma=3","n=200",3.40360379039937
"120","LME","sigma","beta=1.5","sigma=3","n=200",3.62428383239821
"121","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=200",3.63524663543803
"122","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=200",3.80449413786839
"123","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=200",3.23980559575547
"124","MME","sigma","beta=1.5","sigma=3","n=200",8.43005518884171
"125","MME.b","sigma","beta=1.5","sigma=3","n=200",7.60479775407721
"126","PWM","sigma","beta=1.5","sigma=3","n=200",3.62428383239821
"127","MLE","beta","beta=2","sigma=3","n=200",2.26479638484846
"128","MLE.b","beta","beta=2","sigma=3","n=200",2.07253315954201
"129","LME","beta","beta=2","sigma=3","n=200",2.22667510260743
"130","MDE.Phi.chisq","beta","beta=2","sigma=3","n=200",1.34523314649589
"131","MDE.Phi.tv","beta","beta=2","sigma=3","n=200",1.56552390629768
"132","MDE.Phi.kl","beta","beta=2","sigma=3","n=200",2.15392053196288
"133","MME","beta","beta=2","sigma=3","n=200",2.98174698905206
"134","MME.b","beta","beta=2","sigma=3","n=200",2.64791084152202
"135","PWM","beta","beta=2","sigma=3","n=200",2.22667510260743
"136","MLE","sigma","beta=2","sigma=3","n=200",3.5656626273648
"137","MLE.b","sigma","beta=2","sigma=3","n=200",3.15005219183478
"138","LME","sigma","beta=2","sigma=3","n=200",3.45596955035352
"139","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=200",3.51918618810165
"140","MDE.Phi.tv","sigma","beta=2","sigma=3","n=200",3.83464344762437
"141","MDE.Phi.kl","sigma","beta=2","sigma=3","n=200",3.33087340541593
"142","MME","sigma","beta=2","sigma=3","n=200",5.6996211206627
"143","MME.b","sigma","beta=2","sigma=3","n=200",4.88628554937198
"144","PWM","sigma","beta=2","sigma=3","n=200",3.45596955035352
"145","MLE","beta","beta=2.5","sigma=3","n=200",2.87923757634869
"146","MLE.b","beta","beta=2.5","sigma=3","n=200",2.55179968979595
"147","LME","beta","beta=2.5","sigma=3","n=200",2.80693186566539
"148","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=200",2.0751260949317
"149","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=200",2.26763236469101
"150","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=200",2.7837297551056
"151","MME","beta","beta=2.5","sigma=3","n=200",3.60754552703606
"152","MME.b","beta","beta=2.5","sigma=3","n=200",3.65474844681103
"153","PWM","beta","beta=2.5","sigma=3","n=200",2.80693186566539
"154","MLE","sigma","beta=2.5","sigma=3","n=200",3.61408413337324
"155","MLE.b","sigma","beta=2.5","sigma=3","n=200",3.08118628406605
"156","LME","sigma","beta=2.5","sigma=3","n=200",3.47151574116029
"157","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=200",4.10351908540382
"158","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=200",4.19177274897221
"159","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=200",3.45980079217299
"160","MME","sigma","beta=2.5","sigma=3","n=200",5.04136255807717
"161","MME.b","sigma","beta=2.5","sigma=3","n=200",5.08893089922084
"162","PWM","sigma","beta=2.5","sigma=3","n=200",3.47151574116029
"163","MLE","beta","beta=3","sigma=3","n=200",3.53811850384832
"164","MLE.b","beta","beta=3","sigma=3","n=200",3.05717626674985
"165","LME","beta","beta=3","sigma=3","n=200",3.40929823858221
"166","MDE.Phi.chisq","beta","beta=3","sigma=3","n=200",3.21646203164793
"167","MDE.Phi.tv","beta","beta=3","sigma=3","n=200",3.33766693321399
"168","MDE.Phi.kl","beta","beta=3","sigma=3","n=200",3.45239142205313
"169","MME","beta","beta=3","sigma=3","n=200",4.31763432232438
"170","MME.b","beta","beta=3","sigma=3","n=200",4.88453910698975
"171","PWM","beta","beta=3","sigma=3","n=200",3.40929823858221
"172","MLE","sigma","beta=3","sigma=3","n=200",3.70882583704883
"173","MLE.b","sigma","beta=3","sigma=3","n=200",3.08229961254231
"174","LME","sigma","beta=3","sigma=3","n=200",3.51166413672204
"175","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=200",5.1737114206918
"176","MDE.Phi.tv","sigma","beta=3","sigma=3","n=200",5.02268537082232
"177","MDE.Phi.kl","sigma","beta=3","sigma=3","n=200",3.58950930277552
"178","MME","sigma","beta=3","sigma=3","n=200",4.84239486621028
"179","MME.b","sigma","beta=3","sigma=3","n=200",5.52369448516983
"180","PWM","sigma","beta=3","sigma=3","n=200",3.51166413672204
"181","MLE","beta","beta=4","sigma=3","n=200",6.51870474793228
"182","MLE.b","beta","beta=4","sigma=3","n=200",5.8383849252953
"183","LME","beta","beta=4","sigma=3","n=200",4.90320109063875
"184","MDE.Phi.chisq","beta","beta=4","sigma=3","n=200",7.67433959980819
"185","MDE.Phi.tv","beta","beta=4","sigma=3","n=200",6.71835750285174
"186","MDE.Phi.kl","beta","beta=4","sigma=3","n=200",5.41506023604317
"187","MME","beta","beta=4","sigma=3","n=200",7.01631806754807
"188","MME.b","beta","beta=4","sigma=3","n=200",12.160198547
"189","PWM","beta","beta=4","sigma=3","n=200",4.90320109063875
"190","MLE","sigma","beta=4","sigma=3","n=200",5.3437896078037
"191","MLE.b","sigma","beta=4","sigma=3","n=200",4.71654297727091
"192","LME","sigma","beta=4","sigma=3","n=200",3.80860466857203
"193","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=200",8.93570432970357
"194","MDE.Phi.tv","sigma","beta=4","sigma=3","n=200",7.38561177073833
"195","MDE.Phi.kl","sigma","beta=4","sigma=3","n=200",4.2915151351754
"196","MME","sigma","beta=4","sigma=3","n=200",5.82019685079798
"197","MME.b","sigma","beta=4","sigma=3","n=200",10.6119068417137
"198","PWM","sigma","beta=4","sigma=3","n=200",3.80860466857203
"199","MLE","beta","beta=5","sigma=3","n=200",9.94410413977304
"200","MLE.b","beta","beta=5","sigma=3","n=200",9.22842195241986
"201","LME","beta","beta=5","sigma=3","n=200",6.6600316078869
"202","MDE.Phi.chisq","beta","beta=5","sigma=3","n=200",13.8125023581057
"203","MDE.Phi.tv","beta","beta=5","sigma=3","n=200",11.1003761447054
"204","MDE.Phi.kl","beta","beta=5","sigma=3","n=200",7.5850038194002
"205","MME","beta","beta=5","sigma=3","n=200",16.153129166587
"206","MME.b","beta","beta=5","sigma=3","n=200",39.2095054276357
"207","PWM","beta","beta=5","sigma=3","n=200",6.6600316078869
"208","MLE","sigma","beta=5","sigma=3","n=200",6.62977887768758
"209","MLE.b","sigma","beta=5","sigma=3","n=200",6.12082024068894
"210","LME","sigma","beta=5","sigma=3","n=200",4.16717175714987
"211","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=200",12.5272179415956
"212","MDE.Phi.tv","sigma","beta=5","sigma=3","n=200",9.52590049843694
"213","MDE.Phi.kl","sigma","beta=5","sigma=3","n=200",4.82301010536277
"214","MME","sigma","beta=5","sigma=3","n=200",10.9732139301839
"215","MME.b","sigma","beta=5","sigma=3","n=200",27.7971736337483
"216","PWM","sigma","beta=5","sigma=3","n=200",4.16717175714987


==> Tables20220525/output/output20220201/Output.mse.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","beta","beta=1.5","sigma=3","n=100",0.46443545186854
"2","MLE.b","beta","beta=1.5","sigma=3","n=100",0.32173881091228
"3","LME","beta","beta=1.5","sigma=3","n=100",0.403875828944964
"4","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=100",359.078998005303
"5","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=100",6.29200156131307
"6","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=100",0.464684692227012
"7","MME","beta","beta=1.5","sigma=3","n=100",2.56796047589313
"8","MME.b","beta","beta=1.5","sigma=3","n=100",130057.245104881
"9","PWM","beta","beta=1.5","sigma=3","n=100",0.403875828944964
"10","MLE","sigma","beta=1.5","sigma=3","n=100",4.70256070775599
"11","MLE.b","sigma","beta=1.5","sigma=3","n=100",3.25660799001864
"12","LME","sigma","beta=1.5","sigma=3","n=100",3.94481328473932
"13","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=100",178.298456276686
"14","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=100",150.849423121381
"15","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=100",4.7053146330694
"16","MME","sigma","beta=1.5","sigma=3","n=100",59.6309910547728
"17","MME.b","sigma","beta=1.5","sigma=3","n=100",1340192.05844663
"18","PWM","sigma","beta=1.5","sigma=3","n=100",3.94481328473932
"19","MLE","beta","beta=2","sigma=3","n=100",50.5081124078562
"20","MLE.b","beta","beta=2","sigma=3","n=100",50.2553846970313
"21","LME","beta","beta=2","sigma=3","n=100",3.31085252360669
"22","MDE.Phi.chisq","beta","beta=2","sigma=3","n=100",65.3177833181662
"23","MDE.Phi.tv","beta","beta=2","sigma=3","n=100",78.8937126016278
"24","MDE.Phi.kl","beta","beta=2","sigma=3","n=100",11.5283053185107
"25","MME","beta","beta=2","sigma=3","n=100",55.6916223179378
"26","MME.b","beta","beta=2","sigma=3","n=100",151259.468242759
"27","PWM","beta","beta=2","sigma=3","n=100",3.31085252360669
"28","MLE","sigma","beta=2","sigma=3","n=100",164.0601781224
"29","MLE.b","sigma","beta=2","sigma=3","n=100",162.80432226553
"30","LME","sigma","beta=2","sigma=3","n=100",13.8226123812217
"31","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=100",614.555191736173
"32","MDE.Phi.tv","sigma","beta=2","sigma=3","n=100",789.081381095474
"33","MDE.Phi.kl","sigma","beta=2","sigma=3","n=100",43.695178678702
"34","MME","sigma","beta=2","sigma=3","n=100",224.2559912
"35","MME.b","sigma","beta=2","sigma=3","n=100",752145.357319725
"36","PWM","sigma","beta=2","sigma=3","n=100",13.8226123812217
"37","MLE","beta","beta=2.5","sigma=3","n=100",109.069046488479
"38","MLE.b","beta","beta=2.5","sigma=3","n=100",108.943453846534
"39","LME","beta","beta=2.5","sigma=3","n=100",8.82801483102577
"40","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=100",203.789283525724
"41","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=100",236.104903581563
"42","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=100",28.6897477897464
"43","MME","beta","beta=2.5","sigma=3","n=100",149.677510703555
"44","MME.b","beta","beta=2.5","sigma=3","n=100",2244.4287218219
"45","PWM","beta","beta=2.5","sigma=3","n=100",8.82801483102578
"46","MLE","sigma","beta=2.5","sigma=3","n=100",279.778059718568
"47","MLE.b","sigma","beta=2.5","sigma=3","n=100",279.365919286003
"48","LME","sigma","beta=2.5","sigma=3","n=100",21.3951342643302
"49","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=100",1125.2628749931
"50","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=100",1294.84056440993
"51","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=100",70.7559164527198
"52","MME","sigma","beta=2.5","sigma=3","n=100",354.293192378142
"53","MME.b","sigma","beta=2.5","sigma=3","n=100",5767.60130695743
"54","PWM","sigma","beta=2.5","sigma=3","n=100",21.3951342643302
"55","MLE","beta","beta=3","sigma=3","n=100",684.544206521718
"56","MLE.b","beta","beta=3","sigma=3","n=100",684.7474907078
"57","LME","beta","beta=3","sigma=3","n=100",17.0218251050635
"58","MDE.Phi.chisq","beta","beta=3","sigma=3","n=100",441.409373696871
"59","MDE.Phi.tv","beta","beta=3","sigma=3","n=100",533.167428809444
"60","MDE.Phi.kl","beta","beta=3","sigma=3","n=100",95.5297446922405
"61","MME","beta","beta=3","sigma=3","n=100",313324.910756467
"62","MME.b","beta","beta=3","sigma=3","n=100",2979285.89604584
"63","PWM","beta","beta=3","sigma=3","n=100",17.0218251050636
"64","MLE","sigma","beta=3","sigma=3","n=100",1172.95457924439
"65","MLE.b","sigma","beta=3","sigma=3","n=100",1173.21071671912
"66","LME","sigma","beta=3","sigma=3","n=100",29.3791902360015
"67","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=100",1598.19790183454
"68","MDE.Phi.tv","sigma","beta=3","sigma=3","n=100",1885.62689084689
"69","MDE.Phi.kl","sigma","beta=3","sigma=3","n=100",160.569583787154
"70","MME","sigma","beta=3","sigma=3","n=100",407160.289347304
"71","MME.b","sigma","beta=3","sigma=3","n=100",3875831.90050173
"72","PWM","sigma","beta=3","sigma=3","n=100",29.3791902360017
"73","MLE","beta","beta=4","sigma=3","n=100",1315.50505885571
"74","MLE.b","beta","beta=4","sigma=3","n=100",1316.43579274796
"75","LME","beta","beta=4","sigma=3","n=100",49.5118921376965
"76","MDE.Phi.chisq","beta","beta=4","sigma=3","n=100",1131.13702364609
"77","MDE.Phi.tv","beta","beta=4","sigma=3","n=100",1324.1974225211
"78","MDE.Phi.kl","beta","beta=4","sigma=3","n=100",198.710045123655
"79","MME","beta","beta=4","sigma=3","n=100",11609.7214993583
"80","MME.b","beta","beta=4","sigma=3","n=100",1922331.99713067
"81","PWM","beta","beta=4","sigma=3","n=100",49.5118921376966
"82","MLE","sigma","beta=4","sigma=3","n=100",1104.78582993744
"83","MLE.b","sigma","beta=4","sigma=3","n=100",1105.51945190311
"84","LME","sigma","beta=4","sigma=3","n=100",43.4214573332043
"85","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=100",2022.00241741778
"86","MDE.Phi.tv","sigma","beta=4","sigma=3","n=100",2244.19401121394
"87","MDE.Phi.kl","sigma","beta=4","sigma=3","n=100",176.234062998562
"88","MME","sigma","beta=4","sigma=3","n=100",9826.82549881383
"89","MME.b","sigma","beta=4","sigma=3","n=100",2436124.6493961
"90","PWM","sigma","beta=4","sigma=3","n=100",43.4214573332044
"91","MLE","beta","beta=5","sigma=3","n=100",2451.09443501732
"92","MLE.b","beta","beta=5","sigma=3","n=100",2452.52225328222
"93","LME","beta","beta=5","sigma=3","n=100",92.6362820429067
"94","MDE.Phi.chisq","beta","beta=5","sigma=3","n=100",1823.97661155925
"95","MDE.Phi.tv","beta","beta=5","sigma=3","n=100",2004.27041648481
"96","MDE.Phi.kl","beta","beta=5","sigma=3","n=100",343.503456988212
"97","MME","beta","beta=5","sigma=3","n=100",18721.7940377133
"98","MME.b","beta","beta=5","sigma=3","n=100",259583.094270873
"99","PWM","beta","beta=5","sigma=3","n=100",92.636282042906
"100","MLE","sigma","beta=5","sigma=3","n=100",1234.07890217407
"101","MLE.b","sigma","beta=5","sigma=3","n=100",1234.76072532733
"102","LME","sigma","beta=5","sigma=3","n=100",46.6437289589474
"103","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=100",1886.05446590484
"104","MDE.Phi.tv","sigma","beta=5","sigma=3","n=100",1979.85592710515
"105","MDE.Phi.kl","sigma","beta=5","sigma=3","n=100",171.688654618567
"106","MME","sigma","beta=5","sigma=3","n=100",9397.41276129783
"107","MME.b","sigma","beta=5","sigma=3","n=100",139895.13739104
"108","PWM","sigma","beta=5","sigma=3","n=100",46.643728958947
"109","MLE","beta","beta=1.5","sigma=3","n=200",0.161626200817274
"110","MLE.b","beta","beta=1.5","sigma=3","n=200",0.0944939340997872
"111","LME","beta","beta=1.5","sigma=3","n=200",0.15803671464786
"112","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=200",66.1271098539156
"113","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=200",0.419147236424013
"114","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=200",0.11108777992178
"115","MME","beta","beta=1.5","sigma=3","n=200",1.18374809488259
"116","MME.b","beta","beta=1.5","sigma=3","n=200",0.843661822397064
"117","PWM","beta","beta=1.5","sigma=3","n=200",0.15803671464786
"118","MLE","sigma","beta=1.5","sigma=3","n=200",1.57635710376998
"119","MLE.b","sigma","beta=1.5","sigma=3","n=200",0.909630879371811
"120","LME","sigma","beta=1.5","sigma=3","n=200",1.50598859888776
"121","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=200",11.4814106549474
"122","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=200",3.27095351714886
"123","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=200",1.06212122825959
"124","MME","sigma","beta=1.5","sigma=3","n=200",91.0359723908643
"125","MME.b","sigma","beta=1.5","sigma=3","n=200",82.3019047247074
"126","PWM","sigma","beta=1.5","sigma=3","n=200",1.50598859888776
"127","MLE","beta","beta=2","sigma=3","n=200",0.40178652986918
"128","MLE.b","beta","beta=2","sigma=3","n=200",0.214489802666049
"129","LME","beta","beta=2","sigma=3","n=200",0.367992735658937
"130","MDE.Phi.chisq","beta","beta=2","sigma=3","n=200",1.0543753626272
"131","MDE.Phi.tv","beta","beta=2","sigma=3","n=200",1.12246950906124
"132","MDE.Phi.kl","beta","beta=2","sigma=3","n=200",0.365239211426746
"133","MME","beta","beta=2","sigma=3","n=200",1.56073199637275
"134","MME.b","beta","beta=2","sigma=3","n=200",2.63866750482292
"135","PWM","beta","beta=2","sigma=3","n=200",0.367992735658937
"136","MLE","sigma","beta=2","sigma=3","n=200",1.81386980015714
"137","MLE.b","sigma","beta=2","sigma=3","n=200",0.947547314751747
"138","LME","sigma","beta=2","sigma=3","n=200",1.62001967977929
"139","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=200",4.99641927800834
"140","MDE.Phi.tv","sigma","beta=2","sigma=3","n=200",8.07263805664705
"141","MDE.Phi.kl","sigma","beta=2","sigma=3","n=200",1.63504121807286
"142","MME","sigma","beta=2","sigma=3","n=200",10.1404145287962
"143","MME.b","sigma","beta=2","sigma=3","n=200",18.5817434175646
"144","PWM","sigma","beta=2","sigma=3","n=200",1.62001967977929
"145","MLE","beta","beta=2.5","sigma=3","n=200",3.55825625959434
"146","MLE.b","beta","beta=2.5","sigma=3","n=200",3.14413286656913
"147","LME","beta","beta=2.5","sigma=3","n=200",2.23713998012134
"148","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=200",15.1936000579137
"149","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=200",10.6723058701053
"150","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=200",2.93907905485507
"151","MME","beta","beta=2.5","sigma=3","n=200",6.90107397731569
"152","MME.b","beta","beta=2.5","sigma=3","n=200",164.988382741106
"153","PWM","beta","beta=2.5","sigma=3","n=200",2.23713998012134
"154","MLE","sigma","beta=2.5","sigma=3","n=200",9.26496488820681
"155","MLE.b","sigma","beta=2.5","sigma=3","n=200",8.16690229133653
"156","LME","sigma","beta=2.5","sigma=3","n=200",5.36503040885343
"157","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=200",69.2349459949399
"158","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=200",49.189457771109
"159","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=200",8.02485565463221
"160","MME","sigma","beta=2.5","sigma=3","n=200",19.7862923189351
"161","MME.b","sigma","beta=2.5","sigma=3","n=200",500.18774022458
"162","PWM","sigma","beta=2.5","sigma=3","n=200",5.36503040885344
"163","MLE","beta","beta=3","sigma=3","n=200",5.39932792059743
"164","MLE.b","beta","beta=3","sigma=3","n=200",4.80562800724482
"165","LME","beta","beta=3","sigma=3","n=200",3.44670806595767
"166","MDE.Phi.chisq","beta","beta=3","sigma=3","n=200",70.5879580106561
"167","MDE.Phi.tv","beta","beta=3","sigma=3","n=200",59.28129696669
"168","MDE.Phi.kl","beta","beta=3","sigma=3","n=200",5.29923017235217
"169","MME","beta","beta=3","sigma=3","n=200",8.86121446568747
"170","MME.b","beta","beta=3","sigma=3","n=200",453.867626463992
"171","PWM","beta","beta=3","sigma=3","n=200",3.44670806595758
"172","MLE","sigma","beta=3","sigma=3","n=200",9.03860025255385
"173","MLE.b","sigma","beta=3","sigma=3","n=200",8.00245248181967
"174","LME","sigma","beta=3","sigma=3","n=200",5.23718317820234
"175","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=200",218.640249433332
"176","MDE.Phi.tv","sigma","beta=3","sigma=3","n=200",170.50541233031
"177","MDE.Phi.kl","sigma","beta=3","sigma=3","n=200",8.50262453880744
"178","MME","sigma","beta=3","sigma=3","n=200",15.0761088117207
"179","MME.b","sigma","beta=3","sigma=3","n=200",756.728539400295
"180","PWM","sigma","beta=3","sigma=3","n=200",5.23718317820223
"181","MLE","beta","beta=4","sigma=3","n=200",2069.56943198352
"182","MLE.b","beta","beta=4","sigma=3","n=200",2069.35769963632
"183","LME","beta","beta=4","sigma=3","n=200",17.6006816283287
"184","MDE.Phi.chisq","beta","beta=4","sigma=3","n=200",456.470915645046
"185","MDE.Phi.tv","beta","beta=4","sigma=3","n=200",306.417885565777
"186","MDE.Phi.kl","beta","beta=4","sigma=3","n=200",63.8779898457597
"187","MME","beta","beta=4","sigma=3","n=200",1493.43171598081
"188","MME.b","beta","beta=4","sigma=3","n=200",10651.1899595229
"189","PWM","beta","beta=4","sigma=3","n=200",17.6006816283288
"190","MLE","sigma","beta=4","sigma=3","n=200",1655.86089210139
"191","MLE.b","sigma","beta=4","sigma=3","n=200",1655.63270949889
"192","LME","sigma","beta=4","sigma=3","n=200",14.3764801766974
"193","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=200",679.067250170373
"194","MDE.Phi.tv","sigma","beta=4","sigma=3","n=200",434.622871344462
"195","MDE.Phi.kl","sigma","beta=4","sigma=3","n=200",52.9263320155325
"196","MME","sigma","beta=4","sigma=3","n=200",1248.50626213549
"197","MME.b","sigma","beta=4","sigma=3","n=200",9783.19095958733
"198","PWM","sigma","beta=4","sigma=3","n=200",14.3764801766975
"199","MLE","beta","beta=5","sigma=3","n=200",6750.00258565585
"200","MLE.b","beta","beta=5","sigma=3","n=200",6750.82448204615
"201","LME","beta","beta=5","sigma=3","n=200",51.2665736742329
"202","MDE.Phi.chisq","beta","beta=5","sigma=3","n=200",1093.19540809262
"203","MDE.Phi.tv","beta","beta=5","sigma=3","n=200",707.843596152045
"204","MDE.Phi.kl","beta","beta=5","sigma=3","n=200",144.82433587349
"205","MME","beta","beta=5","sigma=3","n=200",352371.488496674
"206","MME.b","beta","beta=5","sigma=3","n=200",1490156.21285506
"207","PWM","beta","beta=5","sigma=3","n=200",51.2665736742327
"208","MLE","sigma","beta=5","sigma=3","n=200",3950.46595625078
"209","MLE.b","sigma","beta=5","sigma=3","n=200",3950.83774257196
"210","LME","sigma","beta=5","sigma=3","n=200",26.2026510748909
"211","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=200",965.65589506711
"212","MDE.Phi.tv","sigma","beta=5","sigma=3","n=200",587.053864430599
"213","MDE.Phi.kl","sigma","beta=5","sigma=3","n=200",71.0452144607699
"214","MME","sigma","beta=5","sigma=3","n=200",179596.497657705
"215","MME.b","sigma","beta=5","sigma=3","n=200",767443.02634977
"216","PWM","sigma","beta=5","sigma=3","n=200",26.2026510748909


==> Tables20220525/output/output20220201/Output.var.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","beta","beta=1.5","sigma=3","n=100",0.435015403761401
"2","MLE.b","beta","beta=1.5","sigma=3","n=100",0.321272419250063
"3","LME","beta","beta=1.5","sigma=3","n=100",0.295766513882056
"4","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=100",347.78467414928
"5","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=100",6.22237852781412
"6","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=100",0.435257649486365
"7","MME","beta","beta=1.5","sigma=3","n=100",0.89675013207601
"8","MME.b","beta","beta=1.5","sigma=3","n=100",130047.065726855
"9","PWM","beta","beta=1.5","sigma=3","n=100",0.295766513882056
"10","MLE","sigma","beta=1.5","sigma=3","n=100",4.40416278084208
"11","MLE.b","sigma","beta=1.5","sigma=3","n=100",3.25233955518613
"12","LME","sigma","beta=1.5","sigma=3","n=100",2.99244001112777
"13","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=100",173.393484329136
"14","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=100",144.671776097766
"15","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=100",4.40684375765185
"16","MME","sigma","beta=1.5","sigma=3","n=100",17.9309178165496
"17","MME.b","sigma","beta=1.5","sigma=3","n=100",1340019.69553209
"18","PWM","sigma","beta=1.5","sigma=3","n=100",2.99244001112777
"19","MLE","beta","beta=2","sigma=3","n=100",50.239706402955
"20","MLE.b","beta","beta=2","sigma=3","n=100",50.2303973561712
"21","LME","beta","beta=2","sigma=3","n=100",3.11215013512763
"22","MDE.Phi.chisq","beta","beta=2","sigma=3","n=100",65.3242195995787
"23","MDE.Phi.tv","beta","beta=2","sigma=3","n=100",78.4711143399249
"24","MDE.Phi.kl","beta","beta=2","sigma=3","n=100",11.3227054451265
"25","MME","beta","beta=2","sigma=3","n=100",52.8831684306625
"26","MME.b","beta","beta=2","sigma=3","n=100",151218.714785515
"27","PWM","beta","beta=2","sigma=3","n=100",3.11215013512763
"28","MLE","sigma","beta=2","sigma=3","n=100",162.893433248716
"29","MLE.b","sigma","beta=2","sigma=3","n=100",162.711795619775
"30","LME","sigma","beta=2","sigma=3","n=100",13.0050397152728
"31","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=100",604.203566481981
"32","MDE.Phi.tv","sigma","beta=2","sigma=3","n=100",766.969311784184
"33","MDE.Phi.kl","sigma","beta=2","sigma=3","n=100",42.7687066638213
"34","MME","sigma","beta=2","sigma=3","n=100",205.685460185984
"35","MME.b","sigma","beta=2","sigma=3","n=100",751939.675623692
"36","PWM","sigma","beta=2","sigma=3","n=100",13.0050397152728
"37","MLE","beta","beta=2.5","sigma=3","n=100",107.959046026638
"38","MLE.b","beta","beta=2.5","sigma=3","n=100",108.592639564107
"39","LME","beta","beta=2.5","sigma=3","n=100",8.34454291586215
"40","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=100",201.506370743187
"41","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=100",230.704065783076
"42","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=100",27.8277458845445
"43","MME","beta","beta=2.5","sigma=3","n=100",144.302440934253
"44","MME.b","beta","beta=2.5","sigma=3","n=100",2214.14287140886
"45","PWM","beta","beta=2.5","sigma=3","n=100",8.34454291586216
"46","MLE","sigma","beta=2.5","sigma=3","n=100",276.901346338901
"47","MLE.b","sigma","beta=2.5","sigma=3","n=100",278.470499935111
"48","LME","sigma","beta=2.5","sigma=3","n=100",20.2358042272656
"49","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=100",1089.1668218709
"50","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=100",1237.71330744445
"51","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=100",68.519519752521
"52","MME","sigma","beta=2.5","sigma=3","n=100",337.815204322249
"53","MME.b","sigma","beta=2.5","sigma=3","n=100",5685.28626889125
"54","PWM","sigma","beta=2.5","sigma=3","n=100",20.2358042272656
"55","MLE","beta","beta=3","sigma=3","n=100",677.870768727263
"56","MLE.b","beta","beta=3","sigma=3","n=100",680.396203625148
"57","LME","beta","beta=3","sigma=3","n=100",15.9911545809972
"58","MDE.Phi.chisq","beta","beta=3","sigma=3","n=100",428.370402303381
"59","MDE.Phi.tv","beta","beta=3","sigma=3","n=100",508.607537625931
"60","MDE.Phi.kl","beta","beta=3","sigma=3","n=100",92.1958665244323
"61","MME","beta","beta=3","sigma=3","n=100",313146.335054707
"62","MME.b","beta","beta=3","sigma=3","n=100",2977375.68228885
"63","PWM","beta","beta=3","sigma=3","n=100",15.9911545809972
"64","MLE","sigma","beta=3","sigma=3","n=100",1161.82152253942
"65","MLE.b","sigma","beta=3","sigma=3","n=100",1165.96394150809
"66","LME","sigma","beta=3","sigma=3","n=100",27.751503856823
"67","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=100",1517.48115519931
"68","MDE.Phi.tv","sigma","beta=3","sigma=3","n=100",1763.67205200317
"69","MDE.Phi.kl","sigma","beta=3","sigma=3","n=100",154.996092548897
"70","MME","sigma","beta=3","sigma=3","n=100",406904.252005418
"71","MME.b","sigma","beta=3","sigma=3","n=100",3873116.03033155
"72","PWM","sigma","beta=3","sigma=3","n=100",27.7515038568231
"73","MLE","beta","beta=4","sigma=3","n=100",1294.79463396718
"74","MLE.b","beta","beta=4","sigma=3","n=100",1299.62845461685
"75","LME","beta","beta=4","sigma=3","n=100",46.4779902487297
"76","MDE.Phi.chisq","beta","beta=4","sigma=3","n=100",1047.1126626635
"77","MDE.Phi.tv","beta","beta=4","sigma=3","n=100",1197.44129966643
"78","MDE.Phi.kl","beta","beta=4","sigma=3","n=100",187.364637390271
"79","MME","beta","beta=4","sigma=3","n=100",11556.8304307197
"80","MME.b","beta","beta=4","sigma=3","n=100",1921162.17247954
"81","PWM","beta","beta=4","sigma=3","n=100",46.4779902487298
"82","MLE","sigma","beta=4","sigma=3","n=100",1086.96980633498
"83","MLE.b","sigma","beta=4","sigma=3","n=100",1090.99987688246
"84","LME","sigma","beta=4","sigma=3","n=100",40.8874958380072
"85","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=100",1826.96685683519
"86","MDE.Phi.tv","sigma","beta=4","sigma=3","n=100",1987.709453065
"87","MDE.Phi.kl","sigma","beta=4","sigma=3","n=100",166.419292327664
"88","MME","sigma","beta=4","sigma=3","n=100",9778.87519632065
"89","MME.b","sigma","beta=4","sigma=3","n=100",2434977.18527149
"90","PWM","sigma","beta=4","sigma=3","n=100",40.8874958380073
"91","MLE","beta","beta=5","sigma=3","n=100",2400.46036207675
"92","MLE.b","beta","beta=5","sigma=3","n=100",2407.00963700666
"93","LME","beta","beta=5","sigma=3","n=100",87.344038618188
"94","MDE.Phi.chisq","beta","beta=5","sigma=3","n=100",1624.24792148379
"95","MDE.Phi.tv","beta","beta=5","sigma=3","n=100",1742.15775230567
"96","MDE.Phi.kl","beta","beta=5","sigma=3","n=100",318.999827273251
"97","MME","beta","beta=5","sigma=3","n=100",18586.5634918722
"98","MME.b","beta","beta=5","sigma=3","n=100",257834.884621873
"99","PWM","beta","beta=5","sigma=3","n=100",87.3440386181873
"100","MLE","sigma","beta=5","sigma=3","n=100",1208.85192375141
"101","MLE.b","sigma","beta=5","sigma=3","n=100",1212.05478196226
"102","LME","sigma","beta=5","sigma=3","n=100",44.0460551278935
"103","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=100",1635.54889204184
"104","MDE.Phi.tv","sigma","beta=5","sigma=3","n=100",1683.51471097385
"105","MDE.Phi.kl","sigma","beta=5","sigma=3","n=100",159.470113706066
"106","MME","sigma","beta=5","sigma=3","n=100",9330.57685043717
"107","MME.b","sigma","beta=5","sigma=3","n=100",139016.897950405
"108","PWM","sigma","beta=5","sigma=3","n=100",44.0460551278931
"109","MLE","beta","beta=1.5","sigma=3","n=200",0.106070399179334
"110","MLE.b","beta","beta=1.5","sigma=3","n=200",0.0764914932110494
"111","LME","beta","beta=1.5","sigma=3","n=200",0.112871559481118
"112","MDE.Phi.chisq","beta","beta=1.5","sigma=3","n=200",64.586181369989
"113","MDE.Phi.tv","beta","beta=1.5","sigma=3","n=200",0.177777168924348
"114","MDE.Phi.kl","beta","beta=1.5","sigma=3","n=200",0.105034486486547
"115","MME","beta","beta=1.5","sigma=3","n=200",0.171365685312693
"116","MME.b","beta","beta=1.5","sigma=3","n=200",0.193196755602437
"117","PWM","beta","beta=1.5","sigma=3","n=200",0.112871559481118
"118","MLE","sigma","beta=1.5","sigma=3","n=200",1.04848552519052
"119","MLE.b","sigma","beta=1.5","sigma=3","n=200",0.746809540701145
"120","LME","sigma","beta=1.5","sigma=3","n=200",1.11636993248721
"121","MDE.Phi.chisq","sigma","beta=1.5","sigma=3","n=200",11.0789802651386
"122","MDE.Phi.tv","sigma","beta=1.5","sigma=3","n=200",2.62400509979423
"123","MDE.Phi.kl","sigma","beta=1.5","sigma=3","n=200",1.00471497600155
"124","MME","sigma","beta=1.5","sigma=3","n=200",61.5566286998675
"125","MME.b","sigma","beta=1.5","sigma=3","n=200",61.1038527540283
"126","PWM","sigma","beta=1.5","sigma=3","n=200",1.11636993248721
"127","MLE","beta","beta=2","sigma=3","n=200",0.331702574697838
"128","MLE.b","beta","beta=2","sigma=3","n=200",0.209249668399742
"129","LME","beta","beta=2","sigma=3","n=200",0.316642797796626
"130","MDE.Phi.chisq","beta","beta=2","sigma=3","n=200",0.625718302009731
"131","MDE.Phi.tv","beta","beta=2","sigma=3","n=200",0.933793412403652
"132","MDE.Phi.kl","beta","beta=2","sigma=3","n=200",0.341581839450955
"133","MME","beta","beta=2","sigma=3","n=200",0.59696454231419
"134","MME.b","beta","beta=2","sigma=3","n=200",2.21910095635678
"135","PWM","beta","beta=2","sigma=3","n=200",0.316642797796626
"136","MLE","sigma","beta=2","sigma=3","n=200",1.49404499665956
"137","MLE.b","sigma","beta=2","sigma=3","n=200",0.925124166894014
"138","LME","sigma","beta=2","sigma=3","n=200",1.41225267419712
"139","MDE.Phi.chisq","sigma","beta=2","sigma=3","n=200",4.7273377138642
"140","MDE.Phi.tv","sigma","beta=2","sigma=3","n=200",7.37674604658941
"141","MDE.Phi.kl","sigma","beta=2","sigma=3","n=200",1.52571657931926
"142","MME","sigma","beta=2","sigma=3","n=200",2.85274560822886
"143","MME.b","sigma","beta=2","sigma=3","n=200",15.0251727610711
"144","PWM","sigma","beta=2","sigma=3","n=200",1.41225267419712
"145","MLE","beta","beta=2.5","sigma=3","n=200",3.41477659793931
"146","MLE.b","beta","beta=2.5","sigma=3","n=200",3.14176383508969
"147","LME","beta","beta=2.5","sigma=3","n=200",2.14314712467296
"148","MDE.Phi.chisq","beta","beta=2.5","sigma=3","n=200",15.0145836810738
"149","MDE.Phi.tv","beta","beta=2.5","sigma=3","n=200",10.6193730894751
"150","MDE.Phi.kl","beta","beta=2.5","sigma=3","n=200",2.85886236715951
"151","MME","beta","beta=2.5","sigma=3","n=200",5.67498438129624
"152","MME.b","beta","beta=2.5","sigma=3","n=200",163.671305896283
"153","PWM","beta","beta=2.5","sigma=3","n=200",2.14314712467297
"154","MLE","sigma","beta=2.5","sigma=3","n=200",8.88875444079012
"155","MLE.b","sigma","beta=2.5","sigma=3","n=200",8.16112719133521
"156","LME","sigma","beta=2.5","sigma=3","n=200",5.14321763645514
"157","MDE.Phi.chisq","sigma","beta=2.5","sigma=3","n=200",68.0239940224916
"158","MDE.Phi.tv","sigma","beta=2.5","sigma=3","n=200",47.7739128772039
"159","MDE.Phi.kl","sigma","beta=2.5","sigma=3","n=200",7.81422030818012
"160","MME","sigma","beta=2.5","sigma=3","n=200",15.6206932947452
"161","MME.b","sigma","beta=2.5","sigma=3","n=200",495.873695292389
"162","PWM","sigma","beta=2.5","sigma=3","n=200",5.14321763645515
"163","MLE","beta","beta=3","sigma=3","n=200",5.11026742315578
"164","MLE.b","beta","beta=3","sigma=3","n=200",4.80283916568194
"165","LME","beta","beta=3","sigma=3","n=200",3.27951096894806
"166","MDE.Phi.chisq","beta","beta=3","sigma=3","n=200",70.5481570152125
"167","MDE.Phi.tv","beta","beta=3","sigma=3","n=200",59.1731953284368
"168","MDE.Phi.kl","beta","beta=3","sigma=3","n=200",5.0950816817731
"169","MME","beta","beta=3","sigma=3","n=200",7.12576683500374
"170","MME.b","beta","beta=3","sigma=3","n=200",450.361174935712
"171","PWM","beta","beta=3","sigma=3","n=200",3.27951096894797
"172","MLE","sigma","beta=3","sigma=3","n=200",8.5370198872746
"173","MLE.b","sigma","beta=3","sigma=3","n=200",7.9964789034854
"174","LME","sigma","beta=3","sigma=3","n=200",4.97588057745258
"175","MDE.Phi.chisq","sigma","beta=3","sigma=3","n=200",213.936621755061
"176","MDE.Phi.tv","sigma","beta=3","sigma=3","n=200",166.430799300901
"177","MDE.Phi.kl","sigma","beta=3","sigma=3","n=200",8.15591891263983
"178","MME","sigma","beta=3","sigma=3","n=200",11.6828582545081
"179","MME.b","sigma","beta=3","sigma=3","n=200",750.434549000718
"180","PWM","sigma","beta=3","sigma=3","n=200",4.97588057745247
"181","MLE","beta","beta=4","sigma=3","n=200",2063.43190156642
"182","MLE.b","beta","beta=4","sigma=3","n=200",2066.18465896866
"183","LME","beta","beta=4","sigma=3","n=200",16.7865880770053
"184","MDE.Phi.chisq","beta","beta=4","sigma=3","n=200",443.014445594887
"185","MDE.Phi.tv","beta","beta=4","sigma=3","n=200",299.058323884855
"186","MDE.Phi.kl","beta","beta=4","sigma=3","n=200",61.8817825523844
"187","MME","beta","beta=4","sigma=3","n=200",1484.48198949515
"188","MME.b","beta","beta=4","sigma=3","n=200",10585.659685165
"189","PWM","beta","beta=4","sigma=3","n=200",16.7865880770055
"190","MLE","sigma","beta=4","sigma=3","n=200",1650.53259563531
"191","MLE.b","sigma","beta=4","sigma=3","n=200",1652.85147485355
"192","LME","sigma","beta=4","sigma=3","n=200",13.7240110677677
"193","MDE.Phi.chisq","sigma","beta=4","sigma=3","n=200",643.89905418613
"194","MDE.Phi.tv","sigma","beta=4","sigma=3","n=200",415.430823823206
"195","MDE.Phi.kl","sigma","beta=4","sigma=3","n=200",51.263447015847
"196","MME","sigma","beta=4","sigma=3","n=200",1240.6768195402
"197","MME.b","sigma","beta=4","sigma=3","n=200",9726.22245606601
"198","PWM","sigma","beta=4","sigma=3","n=200",13.7240110677678
"199","MLE","beta","beta=5","sigma=3","n=200",6726.23104301523
"200","MLE.b","beta","beta=5","sigma=3","n=200",6733.61829166761
"201","LME","beta","beta=5","sigma=3","n=200",48.51572030708
"202","MDE.Phi.chisq","beta","beta=5","sigma=3","n=200",1015.6367739584
"203","MDE.Phi.tv","beta","beta=5","sigma=3","n=200",670.69607665282
"204","MDE.Phi.kl","beta","beta=5","sigma=3","n=200",138.155906717848
"205","MME","beta","beta=5","sigma=3","n=200",352282.324438911
"206","MME.b","beta","beta=5","sigma=3","n=200",1489134.83607707
"207","PWM","beta","beta=5","sigma=3","n=200",48.5157203070799
"208","MLE","sigma","beta=5","sigma=3","n=200",3937.68442999287
"209","MLE.b","sigma","beta=5","sigma=3","n=200",3941.49237283455
"210","LME","sigma","beta=5","sigma=3","n=200",24.8428454487475
"211","MDE.Phi.chisq","sigma","beta=5","sigma=3","n=200",874.975510911541
"212","MDE.Phi.tv","sigma","beta=5","sigma=3","n=200",544.520939209021
"213","MDE.Phi.kl","sigma","beta=5","sigma=3","n=200",67.728621478663
"214","MME","sigma","beta=5","sigma=3","n=200",179550.88060539
"215","MME.b","sigma","beta=5","sigma=3","n=200",766904.817011248
"216","PWM","sigma","beta=5","sigma=3","n=200",24.8428454487474


==> Tables20220525/output/output20220208/Output.mse.CSV.csv <==
"","Var1","Var2","Var3","Var4","Var5","Freq"
"1","MLE","beta","beta=1.5","sigma=2","n=100",0.46471432676368
"2","MLE.b","beta","beta=1.5","sigma=2","n=100",0.32200944586357
"3","LME","beta","beta=1.5","sigma=2","n=100",0.40386298722333
"4","MDE.Phi.chisq","beta","beta=1.5","sigma=2","n=100",99.2055740754358
"5","MDE.Phi.tv","beta","beta=1.5","sigma=2","n=100",6.8427872841594
"6","MDE.Phi.kl","beta","beta=1.5","sigma=2","n=100",0.464834223555058
"7","MME","beta","beta=1.5","sigma=2","n=100",2.56777223391201
"8","MME.b","beta","beta=1.5","sigma=2","n=100",130057.246719804
"9","PWM","beta","beta=1.5","sigma=2","n=100",0.40386298722333
"10","MLE","sigma","beta=1.5","sigma=2","n=100",2.09114179404132
"11","MLE.b","sigma","beta=1.5","sigma=2","n=100",1.44847433117356
"12","LME","sigma","beta=1.5","sigma=2","n=100",1.75319106756841
"13","MDE.Phi.chisq","sigma","beta=1.5","sigma=2","n=100",83.6993680051616
"14","MDE.Phi.tv","sigma","beta=1.5","sigma=2","n=100",73.4620591075957
"15","MDE.Phi.kl","sigma","beta=1.5","sigma=2","n=100",2.09160663269197
"16","MME","sigma","beta=1.5","sigma=2","n=100",26.5012249828533
"17","MME.b","sigma","beta=1.5","sigma=2","n=100",595640.921715722
"18","PWM","sigma","beta=1.5","sigma=2","n=100",1.75319106756841
"19","MLE","beta","beta=2","sigma=2","n=100",3434.18872606122
"20","MLE.b","beta","beta=2","sigma=2","n=100",3433.93596589756
"21","LME","beta","beta=2","sigma=2","n=100",3.31087266465736
"22","MDE.Phi.chisq","beta","beta=2","sigma=2","n=100",65.3942989750197
"23","MDE.Phi.tv","beta","beta=2","sigma=2","n=100",87.75495241544
"24","MDE.Phi.kl","beta","beta=2","sigma=2","n=100",12.4032993241337
"25","MME","beta","beta=2","sigma=2","n=100",55.6919484385314
"26","MME.b","beta","beta=2","sigma=2","n=100",151259.468499805
"27","PWM","beta","beta=2","sigma=2","n=100",3.31087266465744
"28","MLE","sigma","beta=2","sigma=2","n=100",4326.83986024079
"29","MLE.b","sigma","beta=2","sigma=2","n=100",4326.28164740516
"30","LME","sigma","beta=2","sigma=2","n=100",6.14340295419614
"31","MDE.Phi.chisq","sigma","beta=2","sigma=2","n=100",303.548521534493
"32","MDE.Phi.tv","sigma","beta=2","sigma=2","n=100",389.414077435145
"33","MDE.Phi.kl","sigma","beta=2","sigma=2","n=100",20.859712182782
"34","MME","sigma","beta=2","sigma=2","n=100",99.6701030325663
"35","MME.b","sigma","beta=2","sigma=2","n=100",334286.826106645
"36","PWM","sigma","beta=2","sigma=2","n=100",6.14340295419624
"37","MLE","beta","beta=2.5","sigma=2","n=100",7447.21675872255
"38","MLE.b","beta","beta=2.5","sigma=2","n=100",7447.09128377901
"39","LME","beta","beta=2.5","sigma=2","n=100",8.82787237812203
"40","MDE.Phi.chisq","beta","beta=2.5","sigma=2","n=100",227.132448879486
"41","MDE.Phi.tv","beta","beta=2.5","sigma=2","n=100",262.471520369496
"42","MDE.Phi.kl","beta","beta=2.5","sigma=2","n=100",30.6548784425878
"43","MME","beta","beta=2.5","sigma=2","n=100",149.677081704952
"44","MME.b","beta","beta=2.5","sigma=2","n=100",2235.68661906261
"45","PWM","beta","beta=2.5","sigma=2","n=100",8.82787237812215
"46","MLE","sigma","beta=2.5","sigma=2","n=100",8770.48216515904
"47","MLE.b","sigma","beta=2.5","sigma=2","n=100",8770.29900107151
"48","LME","sigma","beta=2.5","sigma=2","n=100",9.5088866238698
"49","MDE.Phi.chisq","sigma","beta=2.5","sigma=2","n=100",552.809189917035
"50","MDE.Phi.tv","sigma","beta=2.5","sigma=2","n=100",638.277079282616
"51","MDE.Phi.kl","sigma","beta=2.5","sigma=2","n=100",33.5938762529942
"52","MME","sigma","beta=2.5","sigma=2","n=100",157.463376094249
"53","MME.b","sigma","beta=2.5","sigma=2","n=100",2556.56750220936
"54","PWM","sigma","beta=2.5","sigma=2","n=100",9.50888662386991
"55","MLE","beta","beta=3","sigma=2","n=100",52254.881589997
"56","MLE.b","beta","beta=3","sigma=2","n=100",52255.0848145337
"57","LME","beta","beta=3","sigma=2","n=100",17.0213442657785
"58","MDE.Phi.chisq","beta","beta=3","sigma=2","n=100",495.411196854797
"59","MDE.Phi.tv","beta","beta=3","sigma=2","n=100",603.095611580891
"60","MDE.Phi.kl","beta","beta=3","sigma=2","n=100",104.310027171703
"61","MME","beta","beta=3","sigma=2","n=100",313324.910064219
"62","MME.b","beta","beta=3","sigma=2","n=100",2979286.00784238
"63","PWM","beta","beta=3","sigma=2","n=100",17.0213442657786
"64","MLE","sigma","beta=3","sigma=2","n=100",41355.6997298844
"65","MLE.b","sigma","beta=3","sigma=2","n=100",41355.813763268
"66","LME","sigma","beta=3","sigma=2","n=100",13.0564812807335
"67","MDE.Phi.chisq","sigma","beta=3","sigma=2","n=100",798.075812962671
"68","MDE.Phi.tv","sigma","beta=3","sigma=2","n=100",945.720451997279
"69","MDE.Phi.kl","sigma","beta=3","sigma=2","n=100",77.6873321189514
"70","MME","sigma","beta=3","sigma=2","n=100",180960.126988226
"71","MME.b","sigma","beta=3","sigma=2","n=100",1722592.01794221
"72","PWM","sigma","beta=3","sigma=2","n=100",13.0564812807336
"73","MLE","beta","beta=4","sigma=2","n=100",91115.2897290397
"74","MLE.b","beta","beta=4","sigma=2","n=100",91116.2199469008
"75","LME","beta","beta=4","sigma=2","n=100",51.8616667103402
"76","MDE.Phi.chisq","beta","beta=4","sigma=2","n=100",1290.28143173752
"77","MDE.Phi.tv","beta","beta=4","sigma=2","n=100",1511.40827929921
"78","MDE.Phi.kl","beta","beta=4","sigma=2","n=100",212.978891030646
"79","MME","beta","beta=4","sigma=2","n=100",11609.8605098409
"80","MME.b","beta","beta=4","sigma=2","n=100",1922332.71881748
"81","PWM","beta","beta=4","sigma=2","n=100",51.8616667103397
"82","MLE","sigma","beta=4","sigma=2","n=100",33347.7560128507
"83","MLE.b","sigma","beta=4","sigma=2","n=100",33348.0818445345
"84","LME","sigma","beta=4","sigma=2","n=100",19.9043453220386
"85","MDE.Phi.chisq","sigma","beta=4","sigma=2","n=100",1023.37726878374
"86","MDE.Phi.tv","sigma","beta=4","sigma=2","n=100",1134.63820056821
"87","MDE.Phi.kl","sigma","beta=4","sigma=2","n=100",84.1049082466865
"88","MME","sigma","beta=4","sigma=2","n=100",4367.51556259432
"89","MME.b","sigma","beta=4","sigma=2","n=100",1082722.33201388
"90","PWM","sigma","beta=4","sigma=2","n=100",19.9043453220385
"91","MLE","beta","beta=5","sigma=2","n=100",165903.766746924
"92","MLE.b","beta","beta=5","sigma=2","n=100",165905.193884113
"93","LME","beta","beta=5","sigma=2","n=100",101.66009319593
"94","MDE.Phi.chisq","beta","beta=5","sigma=2","n=100",2092.12684671261
"95","MDE.Phi.tv","beta","beta=5","sigma=2","n=100",2301.35796502553
"96","MDE.Phi.kl","beta","beta=5","sigma=2","n=100",372.899188568068
"97","MME","beta","beta=5","sigma=2","n=100",18723.4925109996
"98","MME.b","beta","beta=5","sigma=2","n=100",259591.790484287
"99","PWM","beta","beta=5","sigma=2","n=100",101.660093195929
"100","MLE","sigma","beta=5","sigma=2","n=100",37687.727310242
"101","MLE.b","sigma","beta=5","sigma=2","n=100",37688.0302126528
"102","LME","sigma","beta=5","sigma=2","n=100",22.4722537649573
"103","MDE.Phi.chisq","sigma","beta=5","sigma=2","n=100",957.782720267508
"104","MDE.Phi.tv","sigma","beta=5","sigma=2","n=100",1007.90692344311
"105","MDE.Phi.kl","sigma","beta=5","sigma=2","n=100",82.6327318863192
"106","MME","sigma","beta=5","sigma=2","n=100",4176.9667193171
"107","MME.b","sigma","beta=5","sigma=2","n=100",62177.4021425141
"108","PWM","sigma","beta=5","sigma=2","n=100",22.4722537649571
"109","MLE","beta","beta=1.5","sigma=2","n=200",0.107444815696455
"110","MLE.b","beta","beta=1.5","sigma=2","n=200",0.0768266556740587
"111","LME","beta","beta=1.5","sigma=2","n=200",0.153876521884123
"112","MDE.Phi.chisq","beta","beta=1.5","sigma=2","n=200",23.5542288601847
"113","MDE.Phi.tv","beta","beta=1.5","sigma=2","n=200",0.416525273778977
"114","MDE.Phi.kl","beta","beta=1.5","sigma=2","n=200",0.107450141361431
"115","MME","beta","beta=1.5","sigma=2","n=200",1.15491027785422
"116","MME.b","beta","beta=1.5","sigma=2","n=200",0.888975457773967
"117","PWM","beta","beta=1.5","sigma=2","n=200",0.153876521884123
"118","MLE","sigma","beta=1.5","sigma=2","n=200",0.459263570883159
"119","MLE.b","sigma","beta=1.5","sigma=2","n=200",0.321640220788844
"120","LME","sigma","beta=1.5","sigma=2","n=200",0.658055025700103
"121","MDE.Phi.chisq","sigma","beta=1.5","sigma=2","n=200",3.41887837326036
"122","MDE.Phi.tv","sigma","beta=1.5","sigma=2","n=200",1.41964041338874
"123","MDE.Phi.kl","sigma","beta=1.5","sigma=2","n=200",0.459297792226413
"124","MME","sigma","beta=1.5","sigma=2","n=200",18.8190709189112
"125","MME.b","sigma","beta=1.5","sigma=2","n=200",15.5611885800794
"126","PWM","sigma","beta=1.5","sigma=2","n=200",0.658055025700104
"127","MLE","beta","beta=2","sigma=2","n=200",0.315277736617698
"128","MLE.b","beta","beta=2","sigma=2","n=200",0.192521622493466
"129","LME","beta","beta=2","sigma=2","n=200",0.349888484487266
"130","MDE.Phi.chisq","beta","beta=2","sigma=2","n=200",2.61765582975635
"131","MDE.Phi.tv","beta","beta=2","sigma=2","n=200",2.40116413327099
"132","MDE.Phi.kl","beta","beta=2","sigma=2","n=200",0.315285507411376
"133","MME","beta","beta=2","sigma=2","n=200",1.47722133169492
"134","MME.b","beta","beta=2","sigma=2","n=200",5.87114530233957
"135","PWM","beta","beta=2","sigma=2","n=200",0.349888484487265
"136","MLE","sigma","beta=2","sigma=2","n=200",0.624997022167048
"137","MLE.b","sigma","beta=2","sigma=2","n=200",0.376271741690038
"138","LME","sigma","beta=2","sigma=2","n=200",0.679707728378514
"139","MDE.Phi.chisq","sigma","beta=2","sigma=2","n=200",7.25510325001872
"140","MDE.Phi.tv","sigma","beta=2","sigma=2","n=200",9.45329989265318
"141","MDE.Phi.kl","sigma","beta=2","sigma=2","n=200",0.625007050838727
"142","MME","sigma","beta=2","sigma=2","n=200",4.2690322188421
"143","MME.b","sigma","beta=2","sigma=2","n=200",11.8728158550555
"144","PWM","sigma","beta=2","sigma=2","n=200",0.679707728378513
"145","MLE","beta","beta=2.5","sigma=2","n=200",1.17995111023068
"146","MLE.b","beta","beta=2.5","sigma=2","n=200",0.833213786269667
"147","LME","beta","beta=2.5","sigma=2","n=200",1.27763960766415
"148","MDE.Phi.chisq","beta","beta=2.5","sigma=2","n=200",18.0825590877273
"149","MDE.Phi.tv","beta","beta=2.5","sigma=2","n=200",13.8576970231197
"150","MDE.Phi.kl","beta","beta=2.5","sigma=2","n=200",1.17999779285428
"151","MME","beta","beta=2.5","sigma=2","n=200",2.90208211115984
"152","MME.b","beta","beta=2.5","sigma=2","n=200",44.4410102353589
"153","PWM","beta","beta=2.5","sigma=2","n=200",1.27763960766415
"154","MLE","sigma","beta=2.5","sigma=2","n=200",1.399538125728
"155","MLE.b","sigma","beta=2.5","sigma=2","n=200",0.992666832100058
"156","LME","sigma","beta=2.5","sigma=2","n=200",1.44633126151905
"157","MDE.Phi.chisq","sigma","beta=2.5","sigma=2","n=200",36.5900151257944
"158","MDE.Phi.tv","sigma","beta=2.5","sigma=2","n=200",27.2679129842049
"159","MDE.Phi.kl","sigma","beta=2.5","sigma=2","n=200",1.39964777093938
"160","MME","sigma","beta=2.5","sigma=2","n=200",3.84336987611509
"161","MME.b","sigma","beta=2.5","sigma=2","n=200",50.2832890085841
"162","PWM","sigma","beta=2.5","sigma=2","n=200",1.44633126151905
"163","MLE","beta","beta=3","sigma=2","n=200",64.5420638848802
"164","MLE.b","beta","beta=3","sigma=2","n=200",63.9849341160293
"165","LME","beta","beta=3","sigma=2","n=200",4.34930698171133
"166","MDE.Phi.chisq","beta","beta=3","sigma=2","n=200",89.0899888413649
"167","MDE.Phi.tv","beta","beta=3","sigma=2","n=200",42.7296388923312
"168","MDE.Phi.kl","beta","beta=3","sigma=2","n=200",7.97460564719912
"169","MME","beta","beta=3","sigma=2","n=200",74.9917779504067
"170","MME.b","beta","beta=3","sigma=2","n=200",7353.37286449463
"171","PWM","beta","beta=3","sigma=2","n=200",4.34930698171133
"172","MLE","sigma","beta=3","sigma=2","n=200",41.6597840901924
"173","MLE.b","sigma","beta=3","sigma=2","n=200",41.2321122534272
"174","LME","sigma","beta=3","sigma=2","n=200",3.12130945199431
"175","MDE.Phi.chisq","sigma","beta=3","sigma=2","n=200",119.509357529029
"176","MDE.Phi.tv","sigma","beta=3","sigma=2","n=200",53.4249262074191
"177","MDE.Phi.kl","sigma","beta=3","sigma=2","n=200",5.68274881883219
"178","MME","sigma","beta=3","sigma=2","n=200",49.1202758672569
"179","MME.b","sigma","beta=3","sigma=2","n=200",6731.36885362259
"180","PWM","sigma","beta=3","sigma=2","n=200",3.1213094519943
"181","MLE","beta","beta=4","sigma=2","n=200",360.754487185468
"182","MLE.b","beta","beta=4","sigma=2","n=200",360.581749539802
"183","LME","beta","beta=4","sigma=2","n=200",18.2837479753048
"184","MDE.Phi.chisq","beta","beta=4","sigma=2","n=200",478.772858015631
"185","MDE.Phi.tv","beta","beta=4","sigma=2","n=200",354.76766607328
"186","MDE.Phi.kl","beta","beta=4","sigma=2","n=200",42.8190778189382
"187","MME","beta","beta=4","sigma=2","n=200",550.990090372403
"188","MME.b","beta","beta=4","sigma=2","n=200",40296.8990472843
"189","PWM","beta","beta=4","sigma=2","n=200",18.2837479753045
"190","MLE","sigma","beta=4","sigma=2","n=200",139.428685792796
"191","MLE.b","sigma","beta=4","sigma=2","n=200",139.350729397332
"192","LME","sigma","beta=4","sigma=2","n=200",6.85575041501906
"193","MDE.Phi.chisq","sigma","beta=4","sigma=2","n=200",319.56871396078
"194","MDE.Phi.tv","sigma","beta=4","sigma=2","n=200",229.780689414491
"195","MDE.Phi.kl","sigma","beta=4","sigma=2","n=200",16.191715478875
"196","MME","sigma","beta=4","sigma=2","n=200",213.662132656293
"197","MME.b","sigma","beta=4","sigma=2","n=200",19808.0042643686
"198","PWM","sigma","beta=4","sigma=2","n=200",6.85575041501898
"199","MLE","beta","beta=5","sigma=2","n=200",67176.5903124855
"200","MLE.b","beta","beta=5","sigma=2","n=200",67177.4526558489
"201","LME","beta","beta=5","sigma=2","n=200",66.2406809666492
"202","MDE.Phi.chisq","beta","beta=5","sigma=2","n=200",1220.28258437483
"203","MDE.Phi.tv","beta","beta=5","sigma=2","n=200",806.89263759348
"204","MDE.Phi.kl","beta","beta=5","sigma=2","n=200",141.6228227788
"205","MME","beta","beta=5","sigma=2","n=200",2746.13300979481
"206","MME.b","beta","beta=5","sigma=2","n=200",30984.9450719275
"207","PWM","beta","beta=5","sigma=2","n=200",66.2406809666493
"208","MLE","sigma","beta=5","sigma=2","n=200",13951.7109805109
"209","MLE.b","sigma","beta=5","sigma=2","n=200",13951.8910373885
"210","LME","sigma","beta=5","sigma=2","n=200",14.8162922632333
"211","MDE.Phi.chisq","sigma","beta=5","sigma=2","n=200",478.476825685096
"212","MDE.Phi.tv","sigma","beta=5","sigma=2","n=200",299.425047705517
"213","MDE.Phi.kl","sigma","beta=5","sigma=2","n=200",31.5914833912063
"214","MME","sigma","beta=5","sigma=2","n=200",597.261214516188
"215","MME.b","sigma","beta=5","sigma=2","n=200",7010.65740129657
"216","PWM","sigma","beta=5","sigma=2","n=200",14.8162922632333

